Computation of minimal periods for ordinary differential equations

A framework is presented for lower-bounding periods among periodic solutions to an autonomous dynamical system governed by ordinary differential equations. For a chosen dynamical system, lower bounds can be proved by constructing auxiliary functions that, similarly to Lyapunov functions, satisfy a certain inequality pointwise on state space. Different formulations can give bounds applying either to all periodic solutions or to only periodic solutions with chosen symmetry. In the case of differential equations that are polynomial in the state variables, we present computational methods that use semidefinite programming to construct auxiliary functions. Furthermore, we give an algorithm to rigorously validate the numerically computed bounds via rational arithmetic. To illustrate these methods, computations are carried out for two chaotic systems that each have an infinite number of periodic solutions: the Lorenz system, which is dissipative, and the H\'enon-Heiles system, which is Hamiltonian. All computed bounds are validated with rational arithmetic. Separate bounds are computed that apply to all periodic solutions, and to only periodic solutions with certain symmetries. In all cases, our best validated bounds agree with periods of known periodic solutions to at least 5 digits, which strongly suggests exact sharpness of our framework for these examples. The question of how broadly our framework is sharp is discussed, but it remains open.

==> lorenz_LR.dat <==
t x1 x2 x3
0.0000000000000000e+00 -2.1473676319181161e+00 2.0780482114612493e+00 2.7000000000000000e+01
1.7337621921203277e-03 -2.0748045147231879e+00 2.0705512415829932e+00 2.6867882927744066e+01
3.4675243842406554e-03 -2.0036202869191078e+00 2.0627348746988119e+00 2.6736660167114767e+01
5.2012865763609827e-03 -1.9337964495541791e+00 2.0546323292114188e+00 2.6606321841348095e+01
6.9350487684813108e-03 -1.8653142619322574e+00 2.0462755237161039e+00 2.6476858024119540e+01
8.6688109606016389e-03 -1.7981547677900005e+00 2.0376951137205195e+00 2.6348258763120114e+01
1.0402573152721965e-02 -1.7322988204007763e+00 2.0289205280584106e+00 2.6220514101731585e+01
1.2136335344842293e-02 -1.6677271066215842e+00 2.0199800049437329e+00 2.6093614098902311e+01
1.3870097536962622e-02 -1.6044201699067162e+00 2.0109006276213068e+00 2.5967548847322966e+01
1.5603859729082950e-02 -1.5423584323242929e+00 2.0017083595751726e+00 2.5842308490002509e+01
1.7337621921203278e-02 -1.4815222155890382e+00 1.9924280792560825e+00 2.5717883235334391e+01
1.9071384113323604e-02 -1.4218917611359383e+00 1.9830836142972279e+00 2.5594263370742194e+01
2.0805146305443931e-02 -1.3634472492722853e+00 1.9736977751942877e+00 2.5471439274993415e+01
2.2538908497564260e-02 -1.3061688174364527e+00 1.9642923884245751e+00 2.5349401429266731e+01
2.4272670689684587e-02 -1.2500365775509377e+00 1.9548883289779952e+00 2.5228140427039495e+01
2.6006432881804917e-02 -1.1950306325463838e+00 1.9455055522948552e+00 2.5107646982886550e+01
2.7740195073925243e-02 -1.1411310920524109e+00 1.9361631255885188e+00 2.4987911940253927e+01
2.9473957266045570e-02 -1.0883180872807099e+00 1.9268792585415162e+00 2.4868926278277733e+01
3.1207719458165899e-02 -1.0365717851307390e+00 1.9176713333681861e+00 2.4750681117714223e+01
3.2941481650286229e-02 -9.8587240155281675e-01 1.9085559342391407e+00 2.4633167726046764e+01
3.4675243842406556e-02 -9.3620021416874066e-01 1.8995488760556749e+00 2.4516377521824012e+01
3.6409006034526882e-02 -8.8753557418747964e-01 1.8906652325763640e+00 2.4400302078288046e+01
3.8142768226647208e-02 -8.3985891764646592e-01 1.8819193638953868e+00 2.4284933126348342e+01
3.9876530418767535e-02 -7.9315077598611450e-01 1.8733249432686974e+00 2.4170262556948977e+01
4.1610292610887861e-02 -7.4739178598602585e-01 1.8648949832916197e+00 2.4056282422878095e+01
4.3344054803008195e-02 -7.0256269909374436e-01 1.8566418614333204e+00 2.3942984940066680e+01
4.5077816995128521e-02 -6.5864439015482412e-01 1.8485773449276317e+00 2.3830362488417599e+01
4.6811579187248847e-02 -6.1561786556622722e-01 1.8407126150263498e+00 2.3718407612204665e+01
4.8545341379369174e-02 -5.7346427088684893e-01 1.8330582906244528e+00 2.3607113020082743e+01
5.0279103571489500e-02 -5.3216489791105359e-01 1.8256244512594197e+00 2.3496471584741936e+01
5.2012865763609833e-02 -4.9170119122976841e-01 1.8184206594937784e+00 2.3386476342240286e+01
5.3746627955730160e-02 -4.5205475430520015e-01 1.8114559826911736e+00 2.3277120491047519e+01
5.5480390147850486e-02 -4.1320735506734174e-01 1.8047390141906303e+00 2.3168397390828094e+01
5.7214152339970813e-02 -3.7514093105422008e-01 1.7982778938898336e+00 2.3060300560991344e+01
5.8947914532091139e-02 -3.3783759411984338e-01 1.7920803282487257e+00 2.2952823679035848e+01
6.0681676724211472e-02 -3.0127963471850328e-01 1.7861536097202511e+00 2.2845960578710876e+01
6.2415438916331799e-02 -2.6544952578634634e-01 1.7805046356199807e+00 2.2739705248017863e+01
6.4149201108452125e-02 -2.3032992624126108e-01 1.7751399264466532e+00 2.2634051827073712e+01
6.5882963300572459e-02 -1.9590368410625361e-01 1.7700656436601443e+00 2.2528994605853956e+01
6.7616725492692778e-02 -1.6215383928128241e-01 1.7652876069314938e+00 2.2424528021835162e+01
6.9350487684813111e-02 -1.2906362597605253e-01 1.7608113108747299e+00 2.2320646657553027e+01
7.1084249876933431e-02 -9.6616474815524517e-02 1.7566419412704932e+00 2.2217345238091557e+01
7.2818012069053764e-02 -6.4796014635774474e-02 1.7527843907939902e+00 2.2114618628517871e+01
7.4551774261174097e-02 -3.3586073985498885e-02 1.7492432742589261e+00 2.2012461831276379e+01
7.6285536453294417e-02 -2.9706823381445771e-03 1.7460229433852505e+00 2.1910869983553457e+01
7.8019298645414750e-02 2.7065928961779673e-02 1.7431275011062721e+00 2.1809838354625132e+01
7.9753060837535070e-02 5.6539326012391089e-02 1.7405608154234058e+00 2.1709362343197405e+01
8.1486823029655403e-02 8.5464871915266083e-02 1.7383265328199966e+00 2.1609437474748749e+01
8.3220585221775722e-02 1.1385772656880848e-01 1.7364280912464740e+00 2.1510059398883659e+01
8.4954347413896056e-02 1.4173284668471409e-01 1.7348687326868610e+00 2.1411223886705077e+01
8.6688109606016389e-02 1.6910498601926441e-01 1.7336515153164098e+00 2.1312926828212543e+01
8.8421871798136709e-02 1.9598869580303205e-01 1.7327793252636032e+00 2.1215164229733105e+01
9.0155633990257042e-02 2.2239832536368082e-01 1.7322548879849393e+00 2.1117932211390485e+01
9.1889396182377361e-02 2.4834802293069752e-01 1.7320807792636048e+00 2.1021227004617909e+01
9.3623158374497695e-02 2.7385173661024520e-01 1.7322594358434109e+00 2.0925044949719442e+01
9.5356920566618028e-02 2.9892321552459833e-01 1.7327931657064692e+00 2.0829382493483987e+01
9.7090682758738348e-02 3.2357601110589002e-01 1.7336841580054208e+00 2.0734236186855679e+01
9.8824444950858681e-02 3.4782347853384177e-01 1.7349344926608905e+00 2.0639602682664258e+01
1.0055820714297900e-01 3.7167877831206242e-01 1.7365461496325738e+00 2.0545478733418161e+01
1.0229196933509933e-01 3.9515487797463555e-01 1.7385210178737698e+00 2.0451861189163001e+01
1.0402573152721967e-01 4.1826455391316686e-01 1.7408609039798060e+00 2.0358746995407664e+01
1.0575949371933999e-01 4.4102039331694898e-01 1.7435675405395841e+00 2.0266133191120186e+01
1.0749325591146032e-01 4.6343479622600009e-01 1.7466425941959782e+00 2.0174016906794513e+01
1.0922701810358064e-01 4.8551997768029120e-01 1.7500876734289965e+00 2.0082395362590230e+01
1.1096078029570097e-01 5.0728796996466530e-01 1.7539043360672750e+00 1.9991265866545870e+01
1.1269454248782131e-01 5.2875062494258085e-01 1.7580940965368455e+00 1.9900625812867066e+01
1.1442830467994163e-01 5.4991961647271392e-01 1.7626584328555592e+00 1.9810472680290150e+01
1.1616206687206196e-01 5.7080644290119009e-01 1.7675987933820747e+00 1.9720804030521741e+01
1.1789582906418228e-01 5.9142242962267266e-01 1.7729166033280770e+00 1.9631617506754854e+01
1.1962959125630261e-01 6.1177873171179864e-01 1.7786132710380156e+00 1.9542910832261729e+01
1.2136335344842294e-01 6.3188633661356874e-01 1.7846901940474365e+00 1.9454681809063487e+01
1.2309711564054326e-01 6.5175606688848553e-01 1.7911487649270541e+00 1.9366928316676734e+01
1.2483087783266360e-01 6.7139858301022326e-01 1.7979903769184105e+00 1.9279648310936903e+01
1.2656464002478393e-01 6.9082438621048425e-01 1.8052164293689752e+00 1.9192839822898414e+01
1.2829840221690425e-01 7.1004382136686817e-01 1.8128283329735484e+00 1.9106500957811310e+01
1.3003216440902457e-01 7.2906707992919506e-01 1.8208275148289907e+00 1.9020629894173986e+01
1.3176592660114492e-01 7.4790420287972659e-01 1.8292154233093079e+00 1.8935224882861643e+01
1.3349968879326524e-01 7.6656508372586096e-01 1.8379935327663492e+00 1.8850284246330403e+01
1.3523345098538556e-01 7.8505947152303301e-01 1.8471633480615002e+00 1.8765806377896649e+01
1.3696721317750588e-01 8.0339697391745535e-01 1.8567264089390096e+00 1.8681789741090800e+01
1.3870097536962622e-01 8.2158706021407923e-01 1.8666842942413013e+00 1.8598232869085226e+01
1.4043473756174654e-01 8.3963906446189041e-01 1.8770386259752463e+00 1.8515134364195976e+01
1.4216849975386686e-01 8.5756218855414224e-01 1.8877910732348446e+00 1.8432492897457990e+01
1.4390226194598721e-01 8.7536550534146995e-01 1.8989433559852491e+00 1.8350307208273271e+01
1.4563602413810753e-01 8.9305796175583874e-01 1.9104972487130820e+00 1.8268576104131316e+01
1.4736978633022785e-01 9.1064838194327669e-01 1.9224545839479898e+00 1.8187298460401276e+01
1.4910354852234819e-01 9.2814547040282680e-01 1.9348172556607044e+00 1.8106473220195380e+01
1.5083731071446851e-01 9.4555781512571879e-01 1.9475872225444681e+00 1.8026099394305305e+01
1.5257107290658883e-01 9.6289389073791598e-01 1.9607665111814498e+00 1.7946176061208050e+01
1.5430483509870915e-01 9.8016206164008213e-01 1.9743572191020078e+00 1.7866702367142828e+01
1.5603859729082950e-01 9.9737058515125154e-01 1.9883615177343914e+00 1.7787677526257855e+01
1.5777235948294982e-01 1.0145276146452118e+00 2.0027816552561561e+00 1.7709100820827445e+01
1.5950612167507014e-01 1.0316412026784598e+00 2.0176199593509745e+00 1.7630971601539329e+01
1.6123988386719049e-01 1.0487193041099903e+00 2.0328788398734878e+00 1.7553289287851950e+01
1.6297364605931081e-01 1.0657697792131842e+00 2.0485607914248489e+00 1.7476053368421393e+01
1.6470740825143113e-01 1.0828003967800646e+00 2.0646683958416019e+00 1.7399263401597679e+01
1.6644117044355144e-01 1.0998188372181819e+00 2.0812043246005487e+00 1.7322919015990099e+01
1.6817493263567179e-01 1.1168326956403951e+00 2.0981713411422471e+00 1.7247019911101305e+01
1.6990869482779211e-01 1.1338494849226761e+00 2.1155723031316072e+00 1.7171565858033993e+01
1.7164245701991243e-01 1.1508766387463329e+00 2.1334101646450376e+00 1.7096556700269112e+01
1.7337621921203278e-01 1.1679215146403876e+00 2.1516879782826273e+00 1.7021992354509070e+01
1.7510998140415310e-01 1.1849913969985875e+00 2.1704088972178432e+00 1.6947872811595232e+01
1.7684374359627342e-01 1.2020935000936632e+00 2.1895761771738869e+00 1.6874198137494467e+01
1.7857750578839376e-01 1.2192349710645134e+00 2.2091931783459384e+00 1.6800968474357724e+01
1.8031126798051408e-01 1.2364228928786085e+00 2.2292633672694002e+00 1.6728184041651005e+01
1.8204503017263440e-01 1.2536642872719121e+00 2.2497903186342341e+00 1.6655845137359158e+01
1.8377879236475472e-01 1.2709661176686218e+00 2.2707777170454904e+00 1.6583952139262891e+01
1.8551255455687507e-01 1.2883352920830264e+00 2.2922293587301237e+00 1.6512505506289461e+01
1.8724631674899539e-01 1.3057786660057853e+00 2.3141491531901899e+00 1.6441505779937390e+01
1.8898007894111571e-01 1.3233030452769290e+00 2.3365411248025296e+00 1.6370953585775645e+01
1.9071384113323606e-01 1.3409151889478799e+00 2.3594094143650257e+00 1.6300849635017723e+01
1.9244760332535638e-01 1.3586218121337037e+00 2.3827582805902492e+00 1.6231194726171129e+01
1.9418136551747670e-01 1.3764295887261380e+00 2.4065921016316092e+00 1.6161989746779131e+01
1.9591512770959704e-01 1.3943451541560821e+00 2.4309153765181106e+00 1.6093235675234467e+01
1.9764888990171736e-01 1.4123751082039944e+00 2.4557327265043045e+00 1.6024933582662900e+01
1.9938265209383768e-01 1.4305260177050405e+00 2.4810488964309783e+00 1.5957084634900486e+01
2.0111641428595800e-01 1.4488044192588554e+00 2.5068687560280960e+00 1.5889690094550504e+01
2.0285017647807835e-01 1.4672168219071138e+00 2.5331973011849196e+00 1.5822751323125447e+01
2.0458393867019867e-01 1.4857697097817248e+00 2.5600396551854718e+00 1.5756269783275503e+01
2.0631770086231899e-01 1.5044695447264653e+00 2.5874010699075116e+00 1.5690247041104969e+01
2.0805146305443933e-01 1.5233227688948670e+00 2.6152869269831660e+00 1.5624684768577998e+01
2.0978522524655965e-01 1.5423358073271660e+00 2.6437027389193974e+00 1.5559584746015137e+01
2.1151898743867997e-01 1.5615150705091403e+00 2.6726541501764620e+00 1.5494948864682060e+01
2.1325274963080032e-01 1.5808669569156391e+00 2.7021469382025156e+00 1.5430779129471954e+01
2.1498651182292064e-01 1.6003978555415332e+00 2.7321870144225970e+00 1.5367077661682961e+01
2.1672027401504096e-01 1.6201141483277026e+00 2.7627804252411927e+00 1.5303846701901678e+01
2.1845403620716128e-01 1.6400222125734798e+00 2.7939333529962722e+00 1.5241088612987459e+01
2.2018779839928163e-01 1.6601284234221412e+00 2.8256521168111095e+00 1.5178805883147568e+01
2.2192156059140195e-01 1.6804391562372052e+00 2.8579431734579646e+00 1.5117001129127205e+01
2.2365532278352226e-01 1.7009607889797576e+00 2.8908131181624706e+00 1.5055677099504305e+01
2.2538908497564261e-01 1.7216997045507449e+00 2.9242686853708642e+00 1.4994836678094211e+01
2.2712284716776293e-01 1.7426622931009568e+00 2.9583167494762210e+00 1.4934482887466732e+01
2.2885660935988325e-01 1.7638549543114230e+00 2.9929643254998552e+00 1.4874618892577997e+01
2.3059037155200357e-01 1.7852840996469366e+00 3.0282185697240322e+00 1.4815248004519596e+01
2.3232413374412392e-01 1.8069561545854298e+00 3.0640867802721656e+00 1.4756373684387450e+01
2.3405789593624424e-01 1.8288775608259158e+00 3.1005763976326359e+00 1.4697999547272902e+01
2.3579165812836456e-01 1.8510547784777260e+00 3.1376950051224144e+00 1.4640129366378428e+01
2.3752542032048490e-01 1.8734942882317100e+00 3.1754503292878300e+00 1.4582767077260602e+01
2.3925918251260522e-01 1.8962025934024727e+00 3.2138502403044353e+00 1.4525916782210642e+01
2.4099294470472554e-01 1.9191862220240066e+00 3.2529027522631702e+00 1.4469582754766598e+01
2.4272670689684589e-01 1.9424517289163670e+00 3.2926160233900932e+00 1.4413769444356072e+01
2.4446046908896621e-01 1.9660056976967271e+00 3.3329983562094831e+00 1.4358481481085787e+01
2.4619423128108653e-01 1.9898547427799664e+00 3.3740581976217698e+00 1.4303723680673574e+01
2.4792799347320685e-01 2.0140055113348163e+00 3.4158041389114091e+00 1.4249501049526705e+01
2.4966175566532720e-01 2.0384646851981212e+00 3.4582449156777830e+00 1.4195818789970026e+01
2.5139551785744751e-01 2.0632389827497666e+00 3.5013894076821845e+00 1.4142682305627316e+01
2.5312928004956786e-01 2.0883351607508307e+00 3.5452466386039569e+00 1.4090097206959282e+01
2.5486304224168815e-01 2.1137600161475056e+00 3.5898257756988454e+00 1.4038069316961646e+01
2.5659680443380850e-01 2.1395203878433531e+00 3.6351361293526416e+00 1.3986604677026717e+01
2.5833056662592885e-01 2.1656231584424255e+00 3.6811871525231643e+00 1.3935709552971936e+01
2.6006432881804914e-01 2.1920752559658374e+00 3.7279884400636689e+00 1.3885390441238744e+01
2.6179809101016949e-01 2.2188836555443121e+00 3.7755497279207368e+00 1.3835654075265273e+01
2.6353185320228983e-01 2.2460553810392514e+00 3.8238808922212466e+00 1.3786507432036498e+01
2.6526561539441013e-01 2.2735975063930374e+00 3.8729919483231074e+00 1.3737957738817132e+01
2.6699937758653047e-01 2.3015171573328406e+00 3.9228930495476027e+00 1.3690012480065223e+01
2.6873313977865082e-01 2.3298215128129707e+00 3.9735944858601107e+00 1.3642679404535427e+01
2.7046690197077111e-01 2.3585178064307173e+00 4.0251066823848980e+00 1.3595966532575243e+01
2.7220066416289146e-01 2.3876133277978275e+00 4.0774401977517591e+00 1.3549882163615225e+01
2.7393442635501175e-01 2.4171154238539878e+00 4.1306057222699861e+00 1.3504434883856842e+01
2.7566818854713210e-01 2.4470315001229066e+00 4.1846140759190273e+00 1.3459633574161673e+01
2.7740195073925245e-01 2.4773690219115321e+00 4.2394762061450635e+00 1.3415487418145666e+01
2.7913571293137274e-01 2.5081355154530010e+00 4.2952031854528610e+00 1.3372005910482134e+01
2.8086947512349308e-01 2.5393385689938714e+00 4.3518062087821665e+00 1.3329198865417197e+01
2.8260323731561343e-01 2.5709858338262088e+00 4.4092965906579460e+00 1.3287076425501390e+01
2.8433699950773372e-01 2.6030850252322741e+00 4.4676857621065649e+00 1.3245649070535990e+01
2.8607076169985407e-01 2.6356439233037299e+00 4.5269852673254496e+00 1.3204927626730854e+01
2.8780452389197442e-01 2.6686703737921604e+00 4.5872067600782804e+00 1.3164923276100041e+01
2.8953828608409471e-01 2.7021722888189510e+00 4.6483619998211987e+00 1.3125647566074258e+01
2.9127204827621506e-01 2.7361576475181155e+00 4.7104628475367036e+00 1.3087112419342875e+01
2.9300581046833540e-01 2.7706344965903269e+00 4.7735212612618145e+00 1.3049330143924006e+01
2.9473957266045570e-01 2.8056109507657969e+00 4.8375492912947768e+00 1.3012313443464780e+01
2.9647333485257604e-01 2.8410951931744357e+00 4.9025590750644241e+00 1.2976075427774029e+01
2.9820709704469639e-01 2.8770954756217182e+00 4.9685628316463202e+00 1.2940629623589730e+01
2.9994085923681668e-01 2.9136201187687156e+00 5.0355728559098605e+00 1.2905989985583409e+01
3.0167462142893703e-01 2.9506775122086024e+00 5.1036015122783871e+00 1.2872170907601308e+01
3.0340838362105732e-01 2.9882761143935732e+00 5.1726612280685442e+00 1.2839187234125347e+01
3.0514214581317767e-01 3.0264244524852910e+00 5.2427644864140923e+00 1.2807054271983569e+01
3.0687590800529801e-01 3.0651311220684287e+00 5.3139238187392897e+00 1.2775787802289750e+01
3.0860967019741831e-01 3.1044047867390510e+00 5.3861517967633468e+00 1.2745404092616591e+01
3.1034343238953865e-01 3.1442541775558488e+00 5.4594610240125618e+00 1.2715919909397540e+01
3.1207719458165900e-01 3.1846880923474985e+00 5.5338641268168836e+00 1.2687352530554181e+01
3.1381095677377929e-01 3.2257153948722195e+00 5.6093737447684804e+00 1.2659719758347187e+01
3.1554471896589964e-01 3.2673450138255706e+00 5.6860025206198692e+00 1.2633039932448884e+01
3.1727848115801999e-01 3.3095859416925246e+00 5.7637630895991014e+00 1.2607331943235444e+01
3.1901224335014028e-01 3.3524472334386837e+00 5.8426680681186483e+00 1.2582615245295790e+01
3.2074600554226063e-01 3.3959380049919767e+00 5.9227300418176343e+00 1.2558909871120020e+01
3.2247976773438097e-01 3.4400674315556525e+00 6.0039615529465618e+00 1.2536236444993198e+01
3.2421352992650126e-01 3.4848447457398031e+00 6.0863750870675615e+00 1.2514616197087918e+01
3.2594729211862161e-01 3.5302792354792745e+00 6.1699830590165066e+00 1.2494070977725384e+01
3.2768105431074196e-01 3.5763802417410289e+00 6.2547977981066438e+00 1.2474623271803814e+01
3.2941481650286225e-01 3.6231571560071059e+00 6.3408315325389477e+00 1.2456296213378328e+01
3.3114857869498260e-01 3.6706194175257170e+00 6.4280963729890725e+00 1.2439113600380884e+01
3.3288234088710289e-01 3.7187765103229866e+00 6.5166042953407857e+00 1.2423099909468730e+01
3.3461610307922324e-01 3.7676379599679284e+00 6.6063671225358496e+00 1.2408280310989939e+01
3.3634986527134358e-01 3.8172133300706350e+00 6.6973965054931170e+00 1.2394680684038420e+01
3.3808362746346388e-01 3.8675122184815742e+00 6.7897039030305963e+00 1.2382327631548431e+01
3.3981738965558422e-01 3.9185442532341184e+00 6.8833005608318949e+00 1.2371248495479149e+01
3.4155115184770457e-01 3.9703190881713661e+00 6.9781974893526408e+00 1.2361471372005848e+01
3.4328491403982486e-01 4.0228463982625247e+00 7.0744054406495458e+00 1.2353025126713183e+01
3.4501867623194521e-01 4.0761358745890641e+00 7.1719348840858572e+00 1.2345939409755303e+01
3.4675243842406556e-01 4.1301972189888563e+00 7.2707959808762039e+00 1.2340244670954245e+01
3.4848620061618585e-01 4.1850401383468210e+00 7.3709985574342278e+00 1.2335972174808354e+01
3.5021996280830620e-01 4.2406743385205266e+00 7.4725520774863181e+00 1.2333154015382446e+01
3.5195372500042654e-01 4.2971095178758070e+00 7.5754656128896487e+00 1.2331823131024858e+01
3.5368748719254683e-01 4.3543553604072498e+00 7.6797478130921952e+00 1.2332013318844934e+01
3.5542124938466718e-01 4.4124215284601958e+00 7.7854068732616408e+00 1.2333759248979195e+01
3.5715501157678753e-01 4.4713176550084279e+00 7.8924505009763655e+00 1.2337096478535551e+01
3.5888877376890782e-01 4.5310533354814808e+00 8.0008858814528434e+00 1.2342061465186395e+01
3.6062253596102817e-01 4.5916381191193603e+00 8.1107196412601859e+00 1.2348691580347785e+01
3.6235629815314851e-01 4.6530814998388239e+00 8.2219578104831452e+00 1.2357025121889496e+01
3.6409006034526881e-01 4.7153929065954117e+00 8.3346057832949665e+00 1.2367101326320737e+01
3.6582382253738915e-01 4.7785816932243570e+00 8.4486682768990224e+00 1.2378960380393533e+01
3.6755758472950945e-01 4.8426571277231032e+00 8.5641492887500359e+00 1.2392643432000517e+01
3.6929134692162979e-01 4.9076283809744536e+00 8.6810520520619292e+00 1.2408192600339564e+01
3.7102510911375014e-01 4.9735045148855086e+00 8.7993789895563790e+00 1.2425650985266318e+01
3.7275887130587043e-01 5.0402944699187380e+00 8.9191316653886528e+00 1.2445062675723751e+01
3.7449263349799078e-01 5.1080070519942282e+00 9.0403107352150300e+00 1.2466472757166306e+01
3.7622639569011113e-01 5.1766509187414513e+00 9.1629158943675275e+00 1.2489927317879481e+01
3.7796015788223142e-01 5.2462345650810400e+00 9.2869458241064020e+00 1.2515473454099821e+01
3.7969392007435177e-01 5.3167663081169554e+00 9.4123981359207143e+00 1.2543159273840153e+01
3.8142768226647211e-01 5.3882542713120882e+00 9.5392693138255567e+00 1.2573033899289344e+01
3.8316144445859240e-01 5.4607063679194994e+00 9.6675546546105462e+00 1.2605147467624702e+01
3.8489520665071275e-01 5.5341302836639770e+00 9.7972482060819512e+00 1.2639551130213208e+01
3.8662896884283310e-01 5.6085334586366820e+00 9.9283427032187443e+00 1.2676297049984166e+01
3.8836273103495339e-01 5.6839230683872479e+00 1.0060829502238716e+01 1.2715438396865931e+01
3.9009649322707374e-01 5.7603060041886058e+00 1.0194698512563402e+01 1.2757029341132029e+01
3.9183025541919408e-01 5.8376888524536881e+00 1.0329938126682890e+01 1.2801125044508067e+01
3.9356401761131438e-01 5.9160778732832471e+00 1.0466535147921695e+01 1.2847781648890914e+01
3.9529777980343472e-01 5.9954789781226507e+00 1.0604474716100622e+01 1.2897056262516159e+01
3.9703154199555502e-01 6.0758977065038566e+00 1.0743740231085541e+01 1.2949006943338595e+01
3.9876530418767536e-01 6.1573392018596103e+00 1.0884313274298149e+01 1.3003692679543343e+01
4.0049906637979571e-01 6.2398081863833523e+00 1.1026173528180376e+01 1.3061173366932726e+01
4.0223282857191600e-01 6.3233089349211049e+00 1.1169298693652010e+01 1.3121509783014698e+01
4.0396659076403635e-01 6.4078452478768320e+00 1.1313664405614420e+01 1.3184763557589948e+01
4.0570035295615670e-01 6.4934204231151176e+00 1.1459244146568377e+01 1.3250997139627113e+01
4.0743411514827699e-01 6.5800372268451675e+00 1.1606009158414812e+01 1.3320273760216415e+01
4.0916787734039733e-01 6.6676978634715569e+00 1.1753928352508561e+01 1.3392657391386130e+01
4.1090163953251768e-01 6.7564039444085182e+00 1.1902968218070011e+01 1.3468212700525850e+01
4.1263540172463797e-01 6.8461564558397381e+00 1.2053092729079172e+01 1.3547005000225701e+01
4.1436916391675832e-01 6.9369557254185557e+00 1.2204263249769911e+01 1.3629100193260163e+01
4.1610292610887867e-01 7.0288013879059728e+00 1.2356438438862540e+01 1.3714564712489803e+01
4.1783668830099896e-01 7.1216923497451354e+00 1.2509574152705834e+01 1.3803465455439602e+01
4.1957045049311931e-01 7.2156267525726570e+00 1.2663623347517728e+01 1.3895869713292736e+01
4.2130421268523965e-01 7.3106019356671341e+00 1.2818535980914257e+01 1.3991845094038737e+01
4.2303797487735995e-01 7.4066143973420129e+00 1.2974258912935252e+01 1.4091459439535640e+01
4.2477173706948029e-01 7.5036597553109932e+00 1.3130735806856034e+01 1.4194780736264319e+01
4.2650549926160064e-01 7.6017327060191571e+00 1.3287907030006869e+01 1.4301877019454817e+01
4.2823926145372093e-01 7.7008269829740170e+00 1.3445709554922484e+01 1.4412816270367017e+01
4.2997302364584128e-01 7.8009353140974644e+00 1.3604076861119443e+01 1.4527666306492252e+01
4.3170678583796157e-01 7.9020493781327179e+00 1.3762938837863427e+01 1.4646494664434242e+01
4.3344054803008192e-01 8.0041597601419614e+00 1.3922221688300285e+01 1.4769368475201828e+01
4.3517431022220227e-01 8.1072559061304670e+00 1.4081847835326233e+01 1.4896354331651864e+01
4.3690807241432256e-01 8.2113260768507583e+00 1.4241735829650796e+01 1.5027518147990939e+01
4.3864183460644290e-01 8.3163573008489085e+00 1.4401800260523231e+01 1.5162925011057823e+01
4.4037559679856325e-01 8.4223353268063246e+00 1.4561951669585786e+01 1.5302639023136559e+01
4.4210935899068354e-01 8.5292445752509458e+00 1.4722096468398426e+01 1.5446723136213009e+01
4.4384312118280389e-01 8.6370680897122512e+00 1.4882136860176852e+01 1.5595238977539019e+01
4.4557688337492424e-01 8.7457874874160879e+00 1.5041970766353055e+01 1.5748246666342654e+01
4.4731064556704453e-01 8.8553829096166421e+00 1.5201491758569453e+01 1.5905804621507389e+01
4.4904440775916488e-01 8.9658329716552974e+00 1.5360588996738882e+01 1.6067969360217582e+01
4.5077816995128522e-01 9.0771147128638869e+00 1.5519147173897323e+01 1.6234795287731909e+01
4.5251193214340552e-01 9.1892035464617230e+00 1.5677046468533437e+01 1.6406334477880407e+01
4.5424569433552586e-01 9.3020732095621241e+00 1.5834162505171765e+01 1.6582636444605804e+01
4.5597945652764621e-01 9.4156957134215435e+00 1.5990366323948617e+01 1.6763747904604333e+01
4.5771321871976650e-01 9.5300412941064092e+00 1.6145524360014008e+01 1.6949712531191636e+01
4.5944698091188685e-01 9.6450783637677411e+00 1.6299498433612971e+01 1.7140570699465844e+01
4.6118074310400714e-01 9.7607734626839431e+00 1.6452145751677261e+01 1.7336359223007118e+01
4.6291450529612749e-01 9.8770912121970511e+00 1.6603318921754607e+01 1.7537111082834869e+01
4.6464826748824783e-01 9.9939942688805772e+00 1.6752865979277168e+01 1.7742855148355620e+01
4.6638202968036813e-01 1.0111443280073409e+01 1.6900630429027863e+01 1.7953615891132412e+01
4.6811579187248847e-01 1.0229396840988500e+01 1.7046451301690045e+01 1.8169413091937354e+01
4.6984955406460882e-01 1.0347811453663253e+01 1.7190163226430194e+01 1.8390261541677166e+01
4.7158331625672911e-01 1.0466641488061715e+01 1.7331596520512100e+01 1.8616170736719546e+01
4.7331707844884946e-01 1.0585839145549011e+01 1.7470577296832019e+01 1.8847144569391165e+01
4.7505084064096981e-01 1.0705354424865231e+01 1.7606927590099094e+01 1.9083181014926421e+01
4.7678460283309010e-01 1.0825135091174786e+01 1.7740465502881612e+01 1.9324271815104566e+01
4.7851836502521045e-01 1.0945126648291613e+01 1.7871005372181536e+01 1.9570402160072458e+01
4.8025212721733079e-01 1.1065272314375486e+01 1.7998357957357740e+01 1.9821550369377686e+01
4.8198588940945108e-01 1.1185513001474895e+01 1.8122330650233764e+01 2.0077687573427550e+01
4.8371965160157143e-01 1.1305787299346385e+01 1.8242727708274739e+01 2.0338777396549403e+01
4.8545341379369178e-01 1.1426031463654752e+01 1.8359350511277373e+01 2.0604775643271594e+01
4.8718717598581207e-01 1.1546179408937231e+01 1.8471997842183438e+01 2.0875629989363762e+01
4.8892093817793242e-01 1.1666162706889420e+01 1.8580466192822417e+01 2.1151279678994840e+01
4.9065470037005277e-01 1.1785910590058302e+01 1.8684550094737190e+01 2.1431655229955805e+01
4.9238846256217306e-01 1.1905349961321484e+01 1.8784042475447695e+01 2.1716678148673221e+01
4.9412222475429340e-01 1.2024405409652402e+01 1.8878735040515089e+01 2.2006260656888141e+01
4.9585598694641370e-01 1.2142999232480964e+01 1.8968418681524494e+01 2.2300305431933925e+01
4.9758974913853404e-01 1.2261051464601337e+01 1.9052883909468363e+01 2.2598705362783395e+01
4.9932351133065439e-01 1.2378479914552912e+01 1.9131921313980655e+01 2.2901343323823440e+01
5.0105727352277474e-01 1.2495200208382833e+01 1.9205322047635256e+01 2.3208091968626473e+01
5.0279103571489503e-01 1.2611125841111573e+01 1.9272878334813374e+01 2.3518813545841546e+01
5.0452479790701532e-01 1.2726168236355759e+01 1.9334384004522786e+01 2.3833359739540533e+01
5.0625856009913572e-01 1.2840236814414858e+01 1.9389635046358311e+01 2.4151571536286728e+01
5.0799232229125602e-01 1.2953239068589225e+01 1.9438430188019478e+01 2.4473279120994452e+01
5.0972608448337631e-01 1.3065080650603754e+01 1.9480571493637616e+01 2.4798301804120825e+01
5.1145984667549671e-01 1.3175665464908278e+01 1.9515864981018844e+01 2.5126447982233479e+01
5.1319360886761700e-01 1.3284895772030598e+01 1.9544121256089134e+01 2.5457515134058795e+01
5.1492737105973729e-01 1.3392672301317472e+01 1.9565156162637681e+01 2.5791289854337041e+01
5.1666113325185770e-01 1.3498894373073773e+01 1.9578791445172243e+01 2.6127547927421613e+01
5.1839489544397799e-01 1.3603460029828435e+01 1.9584855422215167e+01 2.6466054442165156e+01
5.2012865763609828e-01 1.3706266177265887e+01 1.9583183667694414e+01 2.6806563950446893e+01
5.2186241982821868e-01 1.3807208734367975e+01 1.9573619697363227e+01 2.7148820670466133e+01
5.2359618202033897e-01 1.3906182792735343e+01 1.9556015657215259e+01 2.7492558736233246e+01
5.2532994421245927e-01 1.4003082785177403e+01 1.9530233010609020e+01 2.7837502494890906e+01
5.2706370640457967e-01 1.4097802663059545e+01 1.9496143220672479e+01 2.8183366852289495e+01
5.2879746859669996e-01 1.4190236082207367e+01 1.9453628424307791e+01 2.8529857667610425e+01
5.3053123078882025e-01 1.4280276597252024e+01 1.9402582093998788e+01 2.8876672197896237e+01
5.3226499298094065e-01 1.4367817863761216e+01 1.9342909683617787e+01 2.9223499592004675e+01
5.3399875517306095e-01 1.4452753847827754e+01 1.9274529254128595e+01 2.9570021434052101e+01
5.3573251736518124e-01 1.4534979042761366e+01 1.9197372074923688e+01 2.9915912336310722e+01
5.3746627955730164e-01 1.4614388691937776e+01 1.9111383197123580e+01 3.0260840579471004e+01
5.3920004174942193e-01 1.4690879017530609e+01 1.9016521994195035e+01 3.0604468800177209e+01
5.4093380394154222e-01 1.4764347454272176e+01 1.8912762665940100e+01 3.0946454723710975e+01
5.4266756613366252e-01 1.4834692887490759e+01 1.8800094701998752e+01 3.1286451939604131e+01
5.4440132832578292e-01 1.4901815894655908e+01 1.8678523300439181e+01 3.1624110718258812e+01
5.4613509051790321e-01 1.4965618989576072e+01 1.8548069737695617e+01 3.1959078865722393e+01
5.4786885271002350e-01 1.5026006868272185e+01 1.8408771686762837e+01 3.2291002612747960e+01
5.4960261490214390e-01 1.5082886655635161e+01 1.8260683479151016e+01 3.2619527535737525e+01
5.5133637709426420e-01 1.5136168151858067e+01 1.8103876308224255e+01 3.2944299504852111e+01
5.5307013928638449e-01 1.5185764077612092e+01 1.7938438370753605e+01 3.3264965655334265e+01
5.5480390147850489e-01 1.5231590316788425e+01 1.7764474943458048e+01 3.3581175377846307e+01
5.5653766367062518e-01 1.5273566155961364e+01 1.7582108393572497e+01 3.3892581322332532e+01
5.5827142586274547e-01 1.5311614519218255e+01 1.7391478120359043e+01 3.4198840410999345e+01
5.6000518805486588e-01 1.5345662197370684e+01 1.7192740426740624e+01 3.4499614854822980e+01
5.6173895024698617e-01 1.5375640070498015e+01 1.6986068320220777e+01 3.4794573168172363e+01
5.6347271243910646e-01 1.5401483322433377e+01 1.6771651241860820e+01 3.5083391176062669e+01
5.6520647463122686e-01 1.5423131646477900e+01 1.6549694724269081e+01 3.5365753008252291e+01
5.6694023682334715e-01 1.5440529441013718e+01 1.6320419978491131e+01 3.5641352074551790e+01
5.6867399901546745e-01 1.5453625994009093e+01 1.6084063410887886e+01 3.5909892015623981e+01
5.7040776120758785e-01 1.5462375655603440e+01 1.5840876071915025e+01 3.6171087623700572e+01
5.7214152339970814e-01 1.5466737997431650e+01 1.5591123038188908e+01 3.6424665727530169e+01
5.7387528559182843e-01 1.5466677958262629e+01 1.5335082731180361e+01 3.6670366036421839e+01
5.7560904778394884e-01 1.5462165974800673e+01 1.5073046175094619e+01 3.6907941938101438e+01
5.7734280997606913e-01 1.5453178096956300e+01 1.4805316197570322e+01 3.7137161245527153e+01
5.7907657216818942e-01 1.5439696087082742e+01 1.4532206577412163e+01 3.7357806888276109e+01
5.8081033436030982e-01 1.5421707502146011e+01 1.4254041143274671e+01 3.7569677543899680e+01
5.8254409655243011e-01 1.5399205758915796e+01 1.3971152828727215e+01 3.7772588206025667e+01
5.8427785874455040e-01 1.5372190181258551e+01 1.3683882688301033e+01 3.7966370685372262e+01
5.8601162093667081e-01 1.5340666029458038e+01 1.3392578880189902e+01 3.8150874041021517e+01
5.8774538312879110e-01 1.5304644511408911e+01 1.3097595621296643e+01 3.8325964939682969e+01
5.8947914532091139e-01 1.5264142775165308e+01 1.2799292120275972e+01 3.8491527940534112e+01
5.9121290751303179e-01 1.5219183883501699e+01 1.2498031494951730e+01 3.8647465705221826e+01
5.9294666970515209e-01 1.5169796769945119e+01 1.2194179679886972e+01 3.8793699131383924e+01
5.9468043189727238e-01 1.5116016176847394e+01 1.1888104330429236e+01 3.8930167409982701e+01
5.9641419408939278e-01 1.5057882575784291e+01 1.1580173729287484e+01 3.9056828006805254e+01
5.9814795628151307e-01 1.4995442070304202e+01 1.1270755701736812e+01 3.9173656568334820e+01
5.9988171847363336e-01 1.4928746282183400e+01 1.0960216545293068e+01 3.9280646754566604e+01
6.0161548066575377e-01 1.4857852221159524e+01 1.0648919979666781e+01 3.9377809999590568e+01
6.0334924285787406e-01 1.4782822139137114e+01 1.0337226122468548e+01 3.9465175202916747e+01
6.0508300504999435e-01 1.4703723369650911e+01 1.0025490495766521e+01 3.9542788354519018e+01
6.0681676724211464e-01 1.4620628153096762e+01 9.7140630687862952e+00 3.9610712096124018e+01
6.0855052943423504e-01 1.4533613449052440e+01 9.4032873408229918e+00 3.9669025223423724e+01
6.1028429162635534e-01 1.4442760736381860e+01 9.0934994688257600e+00 3.9717822132592467e+01
6.1201805381847563e-01 1.4348155802147925e+01 8.7850274434414324e+00 3.9757212215442820e+01
6.1375181601059603e-01 1.4249888520498828e+01 8.4781903165286927e+00 3.9787319208150436e+01
6.1548557820271632e-01 1.4148052622479849e+01 8.1732974835216865e+00 3.9808280497773794e+01
6.1721934039483661e-01 1.4042745457994346e+01 7.8706480225394850e+00 3.9820246392007135e+01
6.1895310258695702e-01 1.3934067751002251e+01 7.5705300923804497e+00 3.9823379356968502e+01
6.2068686477907731e-01 1.3822123349080668e+01 7.2732203909829849e+00 3.9817853228042104e+01
6.2242062697119760e-01 1.3707018968507560e+01 6.9789836750383181e+00 3.9803852399089521e+01
6.2415438916331800e-01 1.3588863936027385e+01 6.6880723417488506e+00 3.9781570994859877e+01
6.2588815135543829e-01 1.3467769928368600e+01 6.4007260722495634e+00 3.9751212031888969e+01
6.2762191354755859e-01 1.3343850710667951e+01 6.1171715368584731e+00 3.9712986572533389e+01
6.2935567573967899e-01 1.3217221874830908e+01 5.8376221611161405e+00 3.9667112877021239e+01
6.3108943793179928e-01 1.3088000578887847e+01 5.5622779515945462e+00 3.9613815558024051e+01
6.3282320012391957e-01 1.2956305288372558e+01 5.2913253800910649e+00 3.9553324742099932e+01
6.3455696231603997e-01 1.2822255520587900e+01 5.0249373241317032e+00 3.9485875242136764e+01
6.3629072450816027e-01 1.2685971592772564e+01 4.7632730620212822e+00 3.9411705744598983e+01
6.3802448670028056e-01 1.2547574374906009e+01 4.5064783198069929e+00 3.9331058015151747e+01
6.3975824889240096e-01 1.2407185048072584e+01 4.2546853678269008e+00 3.9244176125936796e+01
6.4149201108452125e-01 1.2264924868973173e+01 4.0080131638110252e+00 3.9151305707430730e+01
6.4322577327664154e-01 1.2120914941372439e+01 3.7665675398051506e+00 3.9052693227543664e+01
6.4495953546876195e-01 1.1975275995016943e+01 3.5304414297397013e+00 3.8948585300268135e+01
6.4669329766088224e-01 1.1828128172594063e+01 3.2997151345271734e+00 3.8839228025879279e+01
6.4842705985300253e-01 1.1679590825251102e+01 3.0744566215037494e+00 3.8724866364413437e+01
6.5016082204512293e-01 1.1529782316975790e+01 2.8547218548451898e+00 3.8605743543724522e+01
6.5189458423724322e-01 1.1378819838331166e+01 2.6405551538380574e+00 3.8482100503287015e+01
6.5362834642936352e-01 1.1226819229702864e+01 2.4319895756506980e+00 3.8354175374446463e+01
6.5536210862148392e-01 1.1073894814424008e+01 2.2290473195020710e+00 3.8222202997721162e+01
6.5709587081360421e-01 1.0920159241815076e+01 2.0317401490099591e+00 3.8086414477311109e+01
6.5882963300572450e-01 1.0765723340345501e+01 1.8400698297373461e+00 3.7947036772874064e+01
6.6056339519784490e-01 1.0610695980947911e+01 1.6540285789678317e+00 3.7804292328324848e+01
6.6229715738996520e-01 1.0455183950468252e+01 1.4735995248919762e+00 3.7658398737185330e+01
6.6403091958208549e-01 1.0299291835317630e+01 1.2987571725160745e+00 3.7509568443949085e+01
6.6576468177420578e-01 1.0143121915079535e+01 1.1294678737268966e+00 3.7358008480498398e+01
6.6749844396632618e-01 9.9867740661135826e+00 9.6569029912836135e-01 3.7203920236761178e+01
6.6923220615844647e-01 9.8303456748938398e+00 8.0737590939202897e-01 3.7047499264412338e+01
6.7096596835056677e-01 9.6739315609050589e+00 6.5446942405877673e-01 3.6888935112412973e+01
6.7269973054268717e-01 9.5176239089511636e+00 5.0690928581302452e-01 3.6728411193161165e+01
6.7443349273480746e-01 9.3615122104695701e+00 3.6462811855671023e-01 3.6566104677678737e+01
6.7616725492692775e-01 9.2056832137205795e+00 2.2755317761862148e-01 3.6402186418534129e+01
6.7790101711904815e-01 9.0502208824829111e+00 9.5606790679081288e-02 3.6236820898905769e+01
6.7963477931116845e-01 8.8952063629239806e+00 -3.1293211792714271e-02 3.6070166206195871e+01
6.8136854150328874e-01 8.7407179583566634e+00 -1.5323307778804707e-01 3.5902374028700088e+01
6.8310230369540914e-01 8.5868311115576468e+00 -2.7030272774892100e-01 3.5733589673773139e+01
6.8483606588752943e-01 8.4336183941700664e+00 -3.8259536180182951e-01 3.5563952105696693e+01
6.8656982807964972e-01 8.2811495029872191e+00 -4.9020708131302293e-01 3.5393594001961951e+01
6.8830359027177013e-01 8.1294912626522855e+00 -5.9323652507485214e-01 3.5222641826231829e+01
6.9003735246389042e-01 7.9787076344384520e+00 -6.9178452064598528e-01 3.5051215916535604e+01
6.9177111465601071e-01 7.8288597307371175e+00 -7.8595375117218969e-01 3.4879430587210109e+01
6.9350487684813111e-01 7.6800058348916398e+00 -8.7584843786197941e-01 3.4707394243146382e+01
6.9523863904025140e-01 7.5322014260080348e+00 -9.6157403828597754e-01 3.4535209504973487e+01
6.9697240123237170e-01 7.3854992083947053e+00 -1.0432369604830170e+00 3.4362973343841702e+01
6.9870616342449210e-01 7.2399491452640605e+00 -1.1209442928617146e+00 3.4190777224545158e+01
7.0043992561661239e-01 7.0955984963728689e+00 -1.1948035497230760e+00 3.4018707255768973e+01
7.0217368780873268e-01 6.9524918592490046e+00 -1.2649224322435342e+00 3.3846844346323806e+01
7.0390745000085309e-01 6.8106712136911378e+00 -1.3314086046425175e+00 3.3675264366285390e+01
7.0564121219297338e-01 6.6701759692178859e+00 -1.3943694852381205e+00 3.3504038312027838e+01
7.0737497438509367e-01 6.5310430151699599e+00 -1.4539120520287350e+00 3.3333232474201495e+01
7.0910873657721407e-01 6.3933067731693498e+00 -1.5101426624116272e+00 3.3162908607775414e+01
7.1084249876933436e-01 6.2569992516579909e+00 -1.5631668866107624e+00 3.2993124103326160e+01
7.1257626096145465e-01 6.1221501022442721e+00 -1.6130893543630405e+00 3.2823932158819694e+01
7.1431002315357506e-01 5.9887866776087950e+00 -1.6600136143815143e+00 3.2655381951195366e+01
7.1604378534569535e-01 5.8569340907206673e+00 -1.7040420061077206e+00 3.2487518807120622e+01
7.1777754753781564e-01 5.7266152751419641e+00 -1.7452755432413636e+00 3.2320384372344186e+01
7.1951130972993604e-01 5.5978510461955286e+00 -1.7838138085382786e+00 3.2154016779131183e+01
7.2124507192205634e-01 5.4706601627979321e+00 -1.8197548593524404e+00 3.1988450811316550e+01
7.2297883411417663e-01 5.3450593897658729e+00 -1.8531951434007070e+00 3.1823718066567292e+01
7.2471259630629703e-01 5.2210635604117615e+00 -1.8842294242332858e+00 3.1659847115488116e+01
7.2644635849841732e-01 5.0986856392720812e+00 -1.9129507158881907e+00 3.1496863657257222e+01
7.2818012069053761e-01 4.9779367847904883e+00 -1.9394502262316544e+00 3.1334790671513367e+01
7.2991388288265791e-01 4.8588264118434417e+00 -1.9638173084676820e+00 3.1173648566268024e+01
7.3164764507477831e-01 4.7413622539452440e+00 -1.9861394203419180e+00 3.1013455321642667e+01
7.3338140726689860e-01 4.6255504250268453e+00 -2.0065020905524822e+00 3.0854226629273736e+01
7.3511516945901889e-01 4.5113954806773053e+00 -2.0249888919045063e+00 3.0695976027260567e+01
7.3684893165113929e-01 4.3989004787216119e+00 -2.0416814207655185e+00 3.0538715030554698e+01
7.3858269384325959e-01 4.2880670390794497e+00 -2.0566592823728036e+00 3.0382453256728514e+01
7.4031645603537988e-01 4.1788954027889682e+00 -2.0700000815863735e+00 3.0227198547076014e+01
7.4205021822750028e-01 4.0713844901302716e+00 -2.0817794186793828e+00 3.0072957083026779e+01
7.4378398041962057e-01 3.9655319577909687e+00 -2.0920708897781761e+00 2.9919733497875676e+01
7.4551774261174086e-01 3.8613342549957097e+00 -2.1009460915901568e+00 2.9767530983848491e+01
7.4725150480386127e-01 3.7587866785492885e+00 -2.1084746300621480e+00 2.9616351394537180e+01
7.4898526699598156e-01 3.6578834267736906e+00 -2.1147241326334547e+00 2.9466195342764806e+01
7.5071902918810185e-01 3.5586176522595880e+00 -2.1197602637732831e+00 2.9317062293939117e+01
7.5245279138022225e-01 3.4609815134247208e+00 -2.1236467434945459e+00 2.9168950654976275e+01
7.5418655357234254e-01 3.3649662248490757e+00 -2.1264453685618347e+00 2.9021857858882026e+01
7.5592031576446284e-01 3.2705621063535459e+00 -2.1282160361295706e+00 2.8875780445089180e+01
7.5765407795658324e-01 3.1777586308020287e+00 -2.1290167695507840e+00 2.8730714135652789e+01
7.5938784014870353e-01 3.0865444706412406e+00 -2.1289037461222104e+00 2.8586653907416881e+01
7.6112160234082382e-01 2.9969075431315071e+00 -2.1279313265456516e+00 2.8443594060268307e+01
7.6285536453294422e-01 2.9088350542868486e+00 -2.1261520858944407e+00 2.8301528281598767e+01
7.6458912672506452e-01 2.8223135415150593e+00 -2.1236168458886437e+00 2.8160449707096017e+01
7.6632288891718481e-01 2.7373289149613478e+00 -2.1203747083033866e+00 2.8020350977992919e+01
7.6805665110930521e-01 2.6538664975576038e+00 -2.1164730893389470e+00 2.7881224294904971e+01
7.6979041330142550e-01 2.5719110637840292e+00 -2.1119577547898167e+00 2.7743061468378222e+01
7.7152417549354579e-01 2.4914468771561755e+00 -2.1068728558774898e+00 2.7605853966277309e+01
7.7325793768566620e-01 2.4124577264469869e+00 -2.1012609656073042e+00 2.7469592958149459e+01
7.7499169987778649e-01 2.3349269606588159e+00 -2.0951631155257862e+00 2.7334269356685031e+01
7.7672546206990678e-01 2.2588375227542543e+00 -2.0886188327626787e+00 2.7199873856400544e+01
7.7845922426202718e-01 2.1841719821708687e+00 -2.0816661772581027e+00 2.7066396969671263e+01
7.8019298645414747e-01 2.1109125661461170e+00 -2.0743417790769314e+00 2.6933829060241127e+01
7.8192674864626777e-01 2.0390411898540419e+00 -2.0666808757157740e+00 2.6802160374321335e+01
7.8366051083838817e-01 1.9685394853737685e+00 -2.0587173493313915e+00 2.6671381069391959e+01
7.8539427303050846e-01 1.8993888295399166e+00 -2.0504837638156315e+00 2.6541481240838365e+01
7.8712803522262875e-01 1.8315703706710336e+00 -2.0420114016486961e+00 2.6412450946518824e+01
7.8886179741474916e-01 1.7650650542016442e+00 -2.0333303004705829e+00 2.6284280229375678e+01
7.9059555960686945e-01 1.6998536472504409e+00 -2.0244692893212251e+00 2.6156959138196193e+01
7.9232932179898974e-01 1.6359167621607256e+00 -2.0154560245014514e+00 2.6030477746630289e+01
7.9406308399111003e-01 1.5732348790081159e+00 -2.0063170250044848e+00 2.5904826170553964e+01
7.9579684618323043e-01 1.5117883671111163e+00 -1.9970777074870292e+00 2.5779994583874760e+01
7.9753060837535072e-01 1.4515575055935641e+00 -1.9877624207472868e+00 2.5655973232880545e+01
7.9926437056747102e-01 1.3925225029948578e+00 -1.9783944796756461e+00 2.5532752449208935e+01
8.0099813275959142e-01 1.3346635159603140e+00 -1.9689961986539686e+00 2.5410322661524763e+01
8.0273189495171171e-01 1.2779606670469590e+00 -1.9595889243847586e+00 2.5288674405987951e+01
8.0446565714383200e-01 1.2223940616750653e+00 -1.9501930681308737e+00 2.5167798335592177e+01
8.0619941933595241e-01 1.1679438042131505e+00 -1.9408281373422192e+00 2.5047685228437167e+01
8.0793318152807270e-01 1.1145900132683955e+00 -1.9315127666685865e+00 2.4928325995018209e+01
8.0966694372019299e-01 1.0623128361832637e+00 -1.9222647483413551e+00 2.4809711684593616e+01
8.1140070591231339e-01 1.0110924627609301e+00 -1.9131010619157331e+00 2.4691833490694719e+01
8.1313446810443368e-01 9.6090913824947788e-01 -1.9040379033698056e+00 2.4574682755839905e+01
8.1486823029655397e-01 9.1174317561869578e-01 -1.8950907135587605e+00 2.4458250975513220e+01
8.1660199248867438e-01 8.6357496713084003e-01 -1.8862742060154414e+00 2.4342529801458308e+01
8.1833575468079467e-01 8.1638499524115837e-01 -1.8776023941015485e+00 2.4227511044341597e+01
8.2006951687291496e-01 7.7015384285749999e-01 -1.8690886175113308e+00 2.4113186675836104e+01
8.2180327906503536e-01 7.2486220296723969e-01 -1.8607455681260887e+00 2.3999548830169779e+01
8.2353704125715566e-01 6.8049088765909671e-01 -1.8525853152248712e+00 2.3886589805183220e+01
8.2527080344927595e-01 6.3702083656947694e-01 -1.8446193300583369e+00 2.3774302062939935e+01
8.2700456564139635e-01 5.9443312476086618e-01 -1.8368585097865557e+00 2.3662678229926442e+01
8.2873832783351664e-01 5.5270897005657804e-01 -1.8293132007890318e+00 2.3551711096879071e+01
8.3047209002563693e-01 5.1182973986097802e-01 -1.8219932213564527e+00 2.3441393618274176e+01
8.3220585221775734e-01 4.7177695747280135e-01 -1.8149078837680728e+00 2.3331718911512333e+01
8.3393961440987763e-01 4.3253230791528557e-01 -1.8080660157647730e+00 2.3222680255827640e+01
8.3567337660199792e-01 3.9407764330783440e-01 -1.8014759814287038e+00 2.3114271090951689e+01
8.3740713879411832e-01 3.5639498778557488e-01 -1.7951457014744940e+00 2.3006485015557512e+01
8.3914090098623861e-01 3.1946654199171631e-01 -1.7890826729647098e+00 2.2899315785509245e+01
8.4087466317835891e-01 2.8327468716160564e-01 -1.7832939884599055e+00 2.2792757311941262e+01
8.4260842537047931e-01 2.4780198880895349e-01 -1.7777863546113912e+00 2.2686803659187831e+01
8.4434218756259960e-01 2.1303120003440107e-01 -1.7725661102088204e+00 2.2581449042583763e+01
8.4607594975471989e-01 1.7894526447571199e-01 -1.7676392436945498e+00 2.2476687826155604e+01
8.4780971194684029e-01 1.4552731890410847e-01 -1.7630114101515169e+00 2.2372514520219347e+01
8.4954347413896059e-01 1.1276069549305194e-01 -1.7586879477802133e+00 2.2268923778902398e+01
8.5127723633108088e-01 8.0628923768352137e-02 -1.7546738938735160e+00 2.2165910397603888e+01
8.5301099852320128e-01 4.9115732252701161e-02 -1.7509740003002168e+00 2.2063469310407406e+01
8.5474476071532157e-01 1.8205049821529245e-02 -1.7475927485098128e+00 2.1961595587458955e+01
8.5647852290744186e-01 -1.2118993216754671e-02 -1.7445343640695778e+00 2.1860284432322103e+01
8.5821228509956216e-01 -4.1872064309634249e-02 -1.7418028307425764e+00 2.1759531179320344e+01
8.5994604729168256e-01 -7.1069628096977117e-02 -1.7394019041215574e+00 2.1659331290877592e+01
8.6167980948380285e-01 -9.9726946089666355e-02 -1.7373351248269910e+00 2.1559680354865204e+01
8.6341357167592314e-01 -1.2785907657771026e-01 -1.7356058312807752e+00 2.1460574081963852e+01
8.6514733386804354e-01 -1.5548087475380667e-01 -1.7342171720677244e+00 2.1362008303048061e+01
8.6688109606016384e-01 -1.8260699304475253e-01 -1.7331721178941710e+00 2.1263978966600071e+01
8.6861485825228413e-01 -2.0925188164071773e-01 -1.7324734731542824e+00 2.1166482136158972e+01
8.7034862044440453e-01 -2.3542978920851132e-01 -1.7321238871162641e+00 2.1069513987811213e+01
8.7208238263652482e-01 -2.6115476378317470e-01 -1.7321258647370585e+00 2.0973070807727115e+01
8.7381614482864511e-01 -2.8644065382742873e-01 -1.7324817771163701e+00 2.0877148989747926e+01
8.7554990702076552e-01 -3.1130110944749723e-01 -1.7331938716012543e+00 2.0781745033027676e+01
8.7728366921288581e-01 -3.3574958376024172e-01 -1.7342642815495133e+00 2.0686855539733205e+01
8.7901743140500610e-01 -3.5979933440260664e-01 -1.7356950357621159e+00 2.0592477212805402e+01
8.8075119359712650e-01 -3.8346342517234144e-01 -1.7374880675956499e+00 2.0498606853784789e+01
8.8248495578924679e-01 -4.0675472779553951e-01 -1.7396452237626883e+00 2.0405241360703585e+01
8.8421871798136709e-01 -4.2968592381339110e-01 -1.7421682728295433e+00 2.0312377726046357e+01
8.8595248017348749e-01 -4.5226950657913112e-01 -1.7450589134214176e+00 2.0220013034781168e+01
8.8768624236560778e-01 -4.7451778335678063e-01 -1.7483187821446624e+00 2.0128144462462789e+01
8.8942000455772807e-01 -4.9644287752232497e-01 -1.7519494612313140e+00 2.0036769273408954e+01
8.9115376674984847e-01 -5.1805673085358639e-01 -1.7559524859183409e+00 1.9945884818951033e+01
8.9288752894196877e-01 -5.3937110590473270e-01 -1.7603293515689213e+00 1.9855488535759815e+01
8.9462129113408906e-01 -5.6039758846102372e-01 -1.7650815205432766e+00 1.9765577944247024e+01
8.9635505332620946e-01 -5.8114759006806493e-01 -1.7702104288272935e+00 1.9676150647043183e+01
8.9808881551832975e-01 -6.0163235062926668e-01 -1.7757174924272938e+00 1.9587204327552051e+01
8.9982257771045004e-01 -6.2186294106496498e-01 -1.7816041135394076e+00 1.9498736748581774e+01
9.0155633990257045e-01 -6.4185026602974005e-01 -1.7878716865003508e+00 1.9410745751053071e+01
9.0329010209469074e-01 -6.6160506668858254e-01 -1.7945216035240779e+00 1.9323229252784248e+01
9.0502386428681103e-01 -6.8113792353605040e-01 -1.8015552602378648e+00 1.9236185247352996e+01
9.0675762647893143e-01 -7.0045925926329933e-01 -1.8089740610195404e+00 1.9149611803034695e+01
9.0849138867105173e-01 -7.1957934166545767e-01 -1.8167794241447666e+00 1.9063507061817106e+01
9.1022515086317202e-01 -7.3850828658609791e-01 -1.8249727867507790e+00 1.8977869238491156e+01
9.1195891305529242e-01 -7.5725606089489472e-01 -1.8335556096230887e+00 1.8892696619817418e+01
9.1369267524741271e-01 -7.7583248549457728e-01 -1.8425293818116648e+00 1.8807987563767746e+01
9.1542643743953300e-01 -7.9424723835332778e-01 -1.8518956250831018e+00 1.8723740498841526e+01
9.1716019963165341e-01 -8.1250985756204919e-01 -1.8616558982132794e+00 1.8639953923456900e+01
9.1889396182377370e-01 -8.3062974441120763e-01 -1.8718118011274680e+00 1.8556626405415852e+01
9.2062772401589399e-01 -8.4861616648239713e-01 -1.8823649788953289e+00 1.8473756581442633e+01
9.2236148620801428e-01 -8.6647826075755763e-01 -1.8933171255820360e+00 1.8391343156795205e+01
9.2409524840013468e-01 -8.8422503673823138e-01 -1.9046699879644919e+00 1.8309384904949432e+01
9.2582901059225498e-01 -9.0186537957298329e-01 -1.9164253691174473e+00 1.8227880667355713e+01
9.2756277278437527e-01 -9.1940805319155239e-01 -1.9285851318739171e+00 1.8146829353267439e+01
9.2929653497649567e-01 -9.3686170344426434e-01 -1.9411512021642736e+00 1.8066229939640788e+01
9.3103029716861596e-01 -9.5423486124526391e-01 -1.9541255722384072e+00 1.7986081471105248e+01
9.3276405936073625e-01 -9.7153594571781476e-01 -1.9675103037755595e+00 1.7906383060004295e+01
9.3449782155285666e-01 -9.8877326733154947e-01 -1.9813075308911665e+00 1.7827133886508506e+01
9.3623158374497695e-01 -1.0059550310410257e+00 -1.9955194630375424e+00 1.7748333198797805e+01
9.3796534593709724e-01 -1.0230893394148295e+00 -2.0101483878105455e+00 1.7669980313313545e+01
9.3969910812921764e-01 -1.0401841957667644e+00 -2.0251966736548894e+00 1.7592074615080328e+01
9.4143287032133793e-01 -1.0572475072770391e+00 -2.0406667724803325e+00 1.7514615558097486e+01
9.4316663251345823e-01 -1.0742870880999318e+00 -2.0565612221939307e+00 1.7437602665800586e+01
9.4490039470557863e-01 -1.0913106624587414e+00 -2.0728826491503551e+00 1.7361035531592901e+01
9.4663415689769892e-01 -1.1083258677288637e+00 -2.0896337705222900e+00 1.7284913819446651e+01
9.4836791908981921e-01 -1.1253402575098310e+00 -2.1068173965929504e+00 1.7209237264573833e+01
9.5010168128193961e-01 -1.1423613046871250e+00 -2.1244364329727006e+00 1.7134005674166524e+01
9.5183544347405991e-01 -1.1593964044846019e+00 -2.1424938827418143e+00 1.7059218928206519e+01
9.5356920566618020e-01 -1.1764528775075018e+00 -2.1609928485219587e+00 1.6984876980344161e+01
9.5530296785830060e-01 -1.1935379727244149e+00 -2.1799365345112571e+00 1.6910979858854425e+01
9.5703673005042089e-01 -1.2106588704653614e+00 -2.1993282484337571e+00 1.6837527667660385e+01
9.5877049224254118e-01 -1.2278226853987766e+00 -2.2191714034355434e+00 1.6764520587425810e+01
9.6050425443466159e-01 -1.2450364694897980e+00 -2.2394695199200063e+00 1.6691958876722794e+01
9.6223801662678188e-01 -1.2623072149472629e+00 -2.2602262273229292e+00 1.6619842873270699e+01
9.6397177881890217e-01 -1.2796418571414090e+00 -2.2814452658414219e+00 1.6548172995249065e+01
9.6570554101102257e-01 -1.2970472774948461e+00 -2.3031304881162100e+00 1.6476949742685242e+01
9.6743930320314286e-01 -1.3145303063493954e+00 -2.3252858608668387e+00 1.6406173698917296e+01
9.6917306539526316e-01 -1.3320977258113980e+00 -2.3479154664793445e+00 1.6335845532132851e+01
9.7090682758738356e-01 -1.3497562725780561e+00 -2.3710235045459105e+00 1.6265965996984530e+01
9.7264058977950385e-01 -1.3675126407474083e+00 -2.3946142933560592e+00 1.6196535936282693e+01
9.7437435197162414e-01 -1.3853734846145360e+00 -2.4186922713389398e+00 1.6127556282765966e+01
9.7610811416374454e-01 -1.4033454214565695e+00 -2.4432619984562236e+00 1.6059028060950375e+01
9.7784187635586484e-01 -1.4214350343054609e+00 -2.4683281575475426e+00 1.5990952389058060e+01
9.7957563854798513e-01 -1.4396488745521876e+00 -2.4938955557308624e+00 1.5923330481045154e+01
9.8130940074010553e-01 -1.4579934646565551e+00 -2.5199691256774579e+00 1.5856163648699761e+01
9.8304316293222582e-01 -1.4764753008613485e+00 -2.5465539268320843e+00 1.5789453303820146e+01
9.8477692512434611e-01 -1.4951008558150598e+00 -2.5736551466371513e+00 1.5723200960489333e+01
9.8651068731646641e-01 -1.5138765811940877e+00 -2.6012781017039477e+00 1.5657408237435181e+01
9.8824444950858681e-01 -1.5328089102926288e+00 -2.6294282389519026e+00 1.5592076860480946e+01
9.8997821170070710e-01 -1.5519042605830473e+00 -2.6581111367135715e+00 1.5527208665088084e+01
9.9171197389282739e-01 -1.5711690362495436e+00 -2.6873325058030897e+00 1.5462805598992929e+01
9.9344573608494779e-01 -1.5906096306978970e+00 -2.7170981905457694e+00 1.5398869724938995e+01
9.9517949827706809e-01 -1.6102324290440937e+00 -2.7474141697665582e+00 1.5335403223506583e+01
9.9691326046918838e-01 -1.6300438105846558e+00 -2.7782865577351039e+00 1.5272408396041328e+01
9.9864702266130878e-01 -1.6500501512514436e+00 -2.8097216050650853e+00 1.5209887667683462e+01
1.0003807848534292e+00 -1.6702578260455756e+00 -2.8417256995707665e+00 1.5147843590500147e+01
1.0021145470455495e+00 -1.6906732113329810e+00 -2.8743053671537995e+00 1.5086278846734544e+01
1.0038483092376698e+00 -1.7113026872413204e+00 -2.9074672725649688e+00 1.5025196252152176e+01
1.0055820714297901e+00 -1.7321526399944505e+00 -2.9412182201460824e+00 1.4964598759499420e+01
1.0073158336219104e+00 -1.7532294642123891e+00 -2.9755651545301212e+00 1.4904489462078445e+01
1.0090495958140306e+00 -1.7745395651901976e+00 -3.0105151612910257e+00 1.4844871597436949e+01
1.0107833580061512e+00 -1.7960893611412541e+00 -3.0460754675499180e+00 1.4785748551176633e+01
1.0125171201982714e+00 -1.8178852854075906e+00 -3.0822534425332613e+00 1.4727123860883086e+01
1.0142508823903917e+00 -1.8399337886400207e+00 -3.1190565980785410e+00 1.4669001220179737e+01
1.0159846445825120e+00 -1.8622413409506884e+00 -3.1564925890829136e+00 1.4611384482908724e+01
1.0177184067746323e+00 -1.8848144340407726e+00 -3.1945692138904009e+00 1.4554277667441273e+01
1.0194521689667526e+00 -1.9076595833060086e+00 -3.2332944146131388e+00 1.4497684961120337e+01
1.0211859311588729e+00 -1.9307833299227253e+00 -3.2726762773822062e+00 1.4441610724838238e+01
1.0229196933509934e+00 -1.9541922429119554e+00 -3.3127230325264261e+00 1.4386059497752150e+01
1.0246534555431137e+00 -1.9778929210495053e+00 -3.3534430547486624e+00 1.4331036002148247e+01
1.0263872177352340e+00 -2.0018919948798048e+00 -3.3948448631489851e+00 1.4276545148447406e+01
1.0281209799273543e+00 -2.0261961286469887e+00 -3.4369371211960797e+00 1.4222592040352447e+01
1.0298547421194746e+00 -2.0508120221935640e+00 -3.4797286366131623e+00 1.4169181980154319e+01
1.0315885043115949e+00 -2.0757464128441923e+00 -3.5232283611654673e+00 1.4116320474192410e+01
1.0333222665037154e+00 -2.1010060772404322e+00 -3.5674453903622036e+00 1.4064013238472572e+01
1.0350560286958357e+00 -2.1265978331289004e+00 -3.6123889630649124e+00 1.4012266204446464e+01
1.0367897908879560e+00 -2.1525285411053887e+00 -3.6580684609942802e+00 1.3961085524955795e+01
1.0385235530800763e+00 -2.1788051063173497e+00 -3.7044934081272660e+00 1.3910477580345194e+01
1.0402573152721966e+00 -2.2054344801272867e+00 -3.7516734699765970e+00 1.3860448984747251e+01
1.0419910774643169e+00 -2.2324236617395083e+00 -3.7996184527445629e+00 1.3811006592543395e+01
1.0437248396564374e+00 -2.2597796997927388e+00 -3.8483383023430986e+00 1.3762157505004229e+01
1.0454586018485577e+00 -2.2875096939210442e+00 -3.8978431032720855e+00 1.3713909077112978e+01
1.0471923640406779e+00 -2.3156207962856117e+00 -3.9481430773479267e+00 1.3666268924575592e+01
1.0489261262327982e+00 -2.3441202130797931e+00 -3.9992485822742556e+00 1.3619244931021260e+01
1.0506598884249185e+00 -2.3730152058225706e+00 -4.0511701101149695e+00 1.3572845255392441e+01
1.0523936506170388e+00 -2.4023130925363763e+00 -4.1039182856142258e+00 1.3527078339529563e+01
1.0541274128091593e+00 -2.4320212492925077e+00 -4.1575038641809474e+00 1.3481952915964154e+01
1.0558611750012796e+00 -2.4621471113583082e+00 -4.2119377298158138e+00 1.3437478015909695e+01
1.0575949371933999e+00 -2.4926981743741963e+00 -4.2672308928063929e+00 1.3393662977461110e+01
1.0593286993855202e+00 -2.5236819954643859e+00 -4.3233944872143013e+00 1.3350517454003088e+01
1.0610624615776405e+00 -2.5551061942806266e+00 -4.3804397681424483e+00 1.3308051422830637e+01
1.0627962237697608e+00 -2.5869784539788232e+00 -4.4383781087700500e+00 1.3266275193985322e+01
1.0645299859618813e+00 -2.6193065221284288e+00 -4.4972209971431409e+00 1.3225199419310613e+01
1.0662637481540016e+00 -2.6520982115544691e+00 -4.5569800327082763e+00 1.3184835101729870e+01
1.0679975103461219e+00 -2.6853614011121532e+00 -4.6176669225772482e+00 1.3145193604750288e+01
1.0697312725382422e+00 -2.7191040363733263e+00 -4.6792934775093276e+00 1.3106286662191668e+01
1.0714650347303625e+00 -2.7533341301802770e+00 -4.7418716075924339e+00 1.3068126388132011e+01
1.0731987969224828e+00 -2.7880597631922042e+00 -4.8054133176132243e+00 1.3030725287100379e+01
1.0749325591146033e+00 -2.8232890842982239e+00 -4.8699307020980784e+00 1.2994096264493139e+01
1.0766663213067236e+00 -2.8590303109437265e+00 -4.9354359400088876e+00 1.2958252637225351e+01
1.0784000834988439e+00 -2.8952917293539362e+00 -5.0019412890760373e+00 1.2923208144614895e+01
1.0801338456909642e+00 -2.9320816946511337e+00 -5.0694590797505183e+00 1.2888976959500392e+01
1.0818676078830844e+00 -2.9694086308632426e+00 -5.1380017087574030e+00 1.2855573699594121e+01
1.0836013700752047e+00 -3.0072810308214031e+00 -5.2075816322327890e+00 1.2823013439071211e+01
1.0853351322673250e+00 -3.0457074559441693e+00 -5.2782113584263266e+00 1.2791311720396322e+01
1.0870688944594455e+00 -3.0846965358919163e+00 -5.3499034399443772e+00 1.2760484566381882e+01
1.0888026566515658e+00 -3.1242569680638250e+00 -5.4226704654989115e+00 1.2730548492463519e+01
1.0905364188436861e+00 -3.1643975169952712e+00 -5.4965250511734594e+00 1.2701520519223340e+01
1.0922701810358064e+00 -3.2051270135922865e+00 -5.5714798311552753e+00 1.2673418185130737e+01
1.0940039432279267e+00 -3.2464543542208055e+00 -5.6475474479196297e+00 1.2646259559508026e+01
1.0957377054200470e+00 -3.2883884996340100e+00 -5.7247405418371589e+00 1.2620063255711488e+01
1.0974714676121675e+00 -3.3309384737324681e+00 -5.8030717401794139e+00 1.2594848444523400e+01
1.0992052298042878e+00 -3.3741133621520838e+00 -5.8825536454977998e+00 1.2570634867750897e+01
1.1009389919964081e+00 -3.4179223106749821e+00 -5.9631988233513376e+00 1.2547442852027341e+01
1.1026727541885284e+00 -3.4623745234582848e+00 -6.0450197893583102e+00 1.2525293322812082e+01
1.1044065163806487e+00 -3.5074792610578935e+00 -6.1280289955293288e+00 1.2504207818567947e+01
1.1061402785727690e+00 -3.5532458382193948e+00 -6.2122388158303696e+00 1.2484208505085771e+01
1.1078740407648895e+00 -3.5996836214935084e+00 -6.2976615310140662e+00 1.2465318190007340e+01
1.1096078029570098e+00 -3.6468020266033152e+00 -6.3843093126233041e+00 1.2447560337477366e+01
1.1113415651491301e+00 -3.6946105155796696e+00 -6.4721942061578694e+00 1.2430959082932640e+01
1.1130753273412504e+00 -3.7431185936457614e+00 -6.5613281133629666e+00 1.2415539248005494e+01
1.1148090895333707e+00 -3.7923358058421304e+00 -6.6517227736073217e+00 1.2401326355525880e+01
1.1165428517254909e+00 -3.8422717333834684e+00 -6.7433897443185540e+00 1.2388346644606433e+01
1.1182766139176115e+00 -3.8929359897386173e+00 -6.8363403804435334e+00 1.2376627085794956e+01
1.1200103761097318e+00 -3.9443382164186729e+00 -6.9305858128917306e+00 1.2366195396269450e+01
1.1217441383018520e+00 -3.9964880784335701e+00 -7.0261369258804214e+00 1.2357080055008771e+01
1.1234779004939723e+00 -4.0493952594542488e+00 -7.1230043332226893e+00 1.2349310317986067e+01
1.1252116626860926e+00 -4.1030694566308545e+00 -7.2211983534630519e+00 1.2342916233305777e+01
1.1269454248782129e+00 -4.1575203750644274e+00 -7.3207289838314367e+00 1.2337928656265110e+01
1.1286791870703334e+00 -4.2127577219129497e+00 -7.4216058729698950e+00 1.2334379264301225e+01
1.1304129492624537e+00 -4.2687912001180504e+00 -7.5238382923928064e+00 1.2332300571787979e+01
1.1321467114545740e+00 -4.3256305017396732e+00 -7.6274351066428085e+00 1.2331725944647188e+01
1.1338804736466943e+00 -4.3832853008857597e+00 -7.7324047421042534e+00 1.2332689614739357e+01
1.1356142358388146e+00 -4.4417652462139783e+00 -7.8387551544156864e+00 1.2335226693975935e+01
1.1373479980309349e+00 -4.5010799529744796e+00 -7.9464937944070897e+00 1.2339373188066084e+01
1.1390817602230554e+00 -4.5612389946113892e+00 -8.0556275725981425e+00 1.2345166009930189e+01
1.1408155224151757e+00 -4.6222518938760615e+00 -8.1661628221466636e+00 1.2352642992654607e+01
1.1425492846072960e+00 -4.6841281134449240e+00 -8.2781052602213574e+00 1.2361842901950313e+01
1.1442830467994163e+00 -4.7468770460183025e+00 -8.3914599477494818e+00 1.2372805448042309e+01
1.1460168089915366e+00 -4.8105080038831796e+00 -8.5062312475019333e+00 1.2385571296924068e+01
1.1477505711836569e+00 -4.8750302079227872e+00 -8.6224227804781481e+00 1.2400182080911433e+01
1.1494843333757772e+00 -4.9404527760550838e+00 -8.7400373805510938e+00 1.2416680408427652e+01
1.1512180955678977e+00 -5.0067847110634611e+00 -8.8590770472858349e+00 1.2435109872882910e+01
1.1529518577600180e+00 -5.0740348878155253e+00 -8.9795428969395186e+00 1.2455515060607690e+01
1.1546856199521383e+00 -5.1422120398452069e+00 -9.1014351116024113e+00 1.2477941557751626e+01
1.1564193821442585e+00 -5.2113247452736982e+00 -9.2247528864187132e+00 1.2502435956020536e+01
1.1581531443363788e+00 -5.2813814120477982e+00 -9.3494943748565955e+00 1.2529045857156989e+01
1.1598869065284991e+00 -5.3523902624733415e+00 -9.4756566319992395e+00 1.2557819876050669e+01
1.1616206687206196e+00 -5.4243593170233977e+00 -9.6032355558335105e+00 1.2588807642368943e+01
1.1633544309127399e+00 -5.4972963774008701e+00 -9.7322258265127974e+00 1.2622059800597951e+01
1.1650881931048602e+00 -5.5712090088284301e+00 -9.8626208435488305e+00 1.2657628008344245e+01
1.1668219552969805e+00 -5.6461045215407362e+00 -9.9944126609052866e+00 1.2695564932726672e+01
1.1685557174891008e+00 -5.7219899514684984e+00 -1.0127591920034511e+01 1.2735924244811002e+01
1.1702894796812211e+00 -5.7988720400814024e+00 -1.0262147780796393e+01 1.2778760611856223e+01
1.1720232418733416e+00 -5.8767572133732884e+00 -1.0398067850265852e+01 1.2824129687248291e+01
1.1737570040654619e+00 -5.9556515599661681e+00 -1.0535338109434210e+01 1.2872088097949684e+01
1.1754907662575822e+00 -6.0355608083129972e+00 -1.0673942837821253e+01 1.2922693429298427e+01
1.1772245284497025e+00 -6.1164903029787512e+00 -1.0813864536014156e+01 1.2976004206990121e+01
1.1789582906418228e+00 -6.1984449799791834e+00 -1.0955083846144674e+01 1.3032079876057372e+01
1.1806920528339431e+00 -6.2814293411591997e+00 -1.1097579470329819e+01 1.3090980776604075e+01
1.1824258150260636e+00 -6.3654474275940354e+00 -1.1241328087159509e+01 1.3152768116187557e+01
1.1841595772181839e+00 -6.4505027919932676e+00 -1.1386304266252839e+01 1.3217503938572669e+01
1.1858933394103042e+00 -6.5365984700957966e+00 -1.1532480380949606e+01 1.3285251088674860e+01
1.1876271016024245e+00 -6.6237369510410531e+00 -1.1679826519220944e+01 1.3356073173470078e+01
1.1893608637945448e+00 -6.7119201467038723e+00 -1.1828310392897516e+01 1.3430034518644133e+01
1.1910946259866650e+00 -6.8011493599803012e+00 -1.1977897245313345e+01 1.3507200120754309e+01
1.1928283881787856e+00 -6.8914252520155861e+00 -1.2128549757471140e+01 1.3587635594672442e+01
1.1945621503709059e+00 -6.9827478083796208e+00 -1.2280227952888636e+01 1.3671407116056457e+01
1.1962959125630261e+00 -7.0751163041708889e+00 -1.2432889101268740e+01 1.3758581358625053e+01
1.1980296747551464e+00 -7.1685292680567052e+00 -1.2586487621168473e+01 1.3849225425962246e+01
1.1997634369472667e+00 -7.2629844452516288e+00 -1.2740974981847497e+01 1.3943406777624382e+01
1.2014971991393870e+00 -7.3584787594416161e+00 -1.2896299604521095e+01 1.4041193149296026e+01
1.2032309613315075e+00 -7.4550082736624548e+00 -1.3052406763255080e+01 1.4142652466725059e+01
1.2049647235236278e+00 -7.5525681501409405e+00 -1.3209238485740189e+01 1.4247852753167594e+01
1.2066984857157481e+00 -7.6511526091213860e+00 -1.3366733454228223e+01 1.4356862030133925e+01
1.2084322479078684e+00 -7.7507548867103324e+00 -1.3524826906969421e+01 1.4469748211190007e+01
1.2101660100999887e+00 -7.8513671917488237e+00 -1.3683450540435542e+01 1.4586578988500294e+01
1.2118997722921090e+00 -7.9529806617582244e+00 -1.3842532412718770e+01 1.4707421711920917e+01
1.2136335344842293e+00 -8.0555853179938541e+00 -1.4001996848474054e+01 1.4832343260429738e+01
1.2153672966763498e+00 -8.1591700196565764e+00 -1.4161764345840329e+01 1.4961409905657616e+01
1.2171010588684701e+00 -8.2637224173130406e+00 -1.4321751485780277e+01 1.5094687167267049e+01
1.2188348210605904e+00 -8.3692289055766356e+00 -1.4481870844287956e+01 1.5232239659959978e+01
1.2205685832527107e+00 -8.4756745751227509e+00 -1.4642030908021473e+01 1.5374130932137531e+01
1.2223023454448310e+00 -8.5830431641151765e+00 -1.4802135993862821e+01 1.5520423295799914e+01
1.2240361076369513e+00 -8.6913170091242371e+00 -1.4962086172996832e+01 1.5671177647644827e+01
1.2257698698290718e+00 -8.8004769956211817e+00 -1.5121777200099022e+01 1.5826453281282220e+01
1.2275036320211921e+00 -8.9105025081523959e+00 -1.5281100448275909e+01 1.5986307690493510e+01
1.2292373942133124e+00 -9.0213713803147435e+00 -1.5439942850443897e+01 1.6150796363418785e+01
1.2309711564054326e+00 -9.1330598446516102e+00 -1.5598186847832064e+01 1.6319972567563756e+01
1.2327049185975529e+00 -9.2455424825670356e+00 -1.5755710346328700e+01 1.6493887125908635e+01
1.2344386807896732e+00 -9.3587921744332991e+00 -1.5912386681463678e+01 1.6672588184037384e+01
1.2361724429817937e+00 -9.4727800500499360e+00 -1.6068084592811793e+01 1.6856120968268609e+01
1.2379062051739140e+00 -9.5874754395896336e+00 -1.6222668208629340e+01 1.7044527535128836e+01
1.2396399673660343e+00 -9.7028458252005940e+00 -1.6375997041548015e+01 1.7237846512376287e+01
1.2413737295581546e+00 -9.8188567934826079e+00 -1.6527925996232320e+01 1.7436112831783216e+01
1.2431074917502749e+00 -9.9354719890575289e+00 -1.6678305389910566e+01 1.7639357453872648e+01
1.2448412539423952e+00 -1.0052653069355207e+01 -1.6826980986595057e+01 1.7847607085298471e+01
1.2465750161345157e+00 -1.0170359660882523e+01 -1.6973794045947720e+01 1.8060883889294502e+01
1.2483087783266360e+00 -1.0288549317275095e+01 -1.7118581387782253e+01 1.8279205189448732e+01
1.2500425405187563e+00 -1.0407177479289299e+01 -1.7261175473054777e+01 1.8502583167730041e+01
1.2517763027108766e+00 -1.0526197436987236e+01 -1.7401404502245054e+01 1.8731024557435617e+01
1.2535100649029969e+00 -1.0645560294447183e+01 -1.7539092532112701e+01 1.8964530331792119e+01
1.2552438270951172e+00 -1.0765214937333067e+01 -1.7674059611810744e+01 1.9203095388941492e+01
1.2569775892872377e+00 -1.0885108003401282e+01 -1.7806121938997155e+01 1.9446708234674329e+01
1.2587113514793580e+00 -1.1005183856411332e+01 -1.7935092036956963e+01 1.9695350663750247e+01
1.2604451136714783e+00 -1.1125384563793570e+01 -1.8060778953617859e+01 1.9948997440879054e+01
1.2621788758635986e+00 -1.1245649878246775e+01 -1.8182988483072283e+01 2.0207615982837133e+01
1.2639126380557189e+00 -1.1365917223618808e+01 -1.8301523410325217e+01 2.0471166043038227e+01
1.2656464002478391e+00 -1.1486121685525868e+01 -1.8416183780043550e+01 2.0739599399952425e+01
1.2673801624399597e+00 -1.1606196007038019e+01 -1.8526767189914160e+01 2.1012859550885988e+01
1.2691139246320799e+00 -1.1726070589420937e+01 -1.8633069108647156e+01 2.1290881413114619e+01
1.2708476868242002e+00 -1.1845673498809148e+01 -1.8734883219618315e+01 2.1573591033691528e+01
1.2725814490163205e+00 -1.1964930478820017e+01 -1.8832001790056566e+01 2.1860905310054246e+01
1.2743152112084408e+00 -1.2083764969439155e+01 -1.8924216065937486e+01 2.2152731723265816e+01
1.2760489734005611e+00 -1.2202098132627480e+01 -1.9011316692672079e+01 2.2448968085924111e+01
1.2777827355926814e+00 -1.2319848885116613e+01 -1.9093094161653696e+01 2.2749502306788415e+01
1.2795164977848019e+00 -1.2436933938239152e+01 -1.9169339281890466e+01 2.3054212174278973e+01
1.2812502599769222e+00 -1.2553267845566808e+01 -1.9239843676709601e+01 2.3362965161036975e+01
1.2829840221690425e+00 -1.2668763058508898e+01 -1.9304400304783606e+01 2.3675618251795996e+01
1.2847177843611628e+00 -1.2783329989994888e+01 -1.9362804004545026e+01 2.3992017796738111e+01
1.2864515465532831e+00 -1.2896877086637957e+01 -1.9414852061048123e+01 2.4311999392668618e+01
1.2881853087454034e+00 -1.3009310909788917e+01 -1.9460344794244847e+01 2.4635387794380662e+01
1.2899190709375239e+00 -1.3120536225164512e+01 -1.9499086166821879e+01 2.4961996858128369e+01
1.2916528331296442e+00 -1.3230456101733870e+01 -1.9530884410320670e+01 2.5291629519723021e+01
1.2933865953217645e+00 -1.3338972019819732e+01 -1.9555552667536048e+01 2.5624077809299131e+01
1.2951203575138848e+00 -1.3445983988387617e+01 -1.9572909649045549e+01 2.5959122904639820e+01
1.2968541197060051e+00 -1.3551390671772715e+01 -1.9582780301592894e+01 2.6296535225217458e+01
1.2985878818981254e+00 -1.3655089525961465e+01 -1.9584996485878118e+01 2.6636074568911152e+01
1.3003216440902459e+00 -1.3756976943901146e+01 -1.9579397660734053e+01 2.6977490292427497e+01
1.3020554062823662e+00 -1.3856948410395312e+01 -1.9565831570977949e+01 2.7320521537741250e+01
1.3037891684744864e+00 -1.3954898666071479e+01 -1.9544154935603075e+01 2.7664897505360692e+01
1.3055229306666067e+00 -1.4050721880259736e+01 -1.9514234133005093e+01 2.8010337775440334e+01
1.3072566928587270e+00 -1.4144311832756655e+01 -1.9475945879613089e+01 2.8356552678007809e+01
1.3089904550508473e+00 -1.4235562104047281e+01 -1.9429177898297894e+01 2.8703243712612881e+01
1.3107242172429678e+00 -1.4324366273453208e+01 -1.9373829572702068e+01 2.9050104017266712e+01
1.3124579794350881e+00 -1.4410618125177413e+01 -1.9309812583409677e+01 2.9396818887513366e+01
1.3141917416272084e+00 -1.4494211861451845e+01 -1.9237051522066526e+01 2.9743066344502644e+01
1.3159255038193287e+00 -1.4575042322332610e+01 -1.9155484479297989e+01 3.0088517751521891e+01
1.3176592660114490e+00 -1.4653005211689996e+01 -1.9065063601963789e+01 3.0432838478512725e+01
1.3193930282035693e+00 -1.4727997328478827e+01 -1.8965755616147074e+01 3.0775688612123911e+01
1.3211267903956898e+00 -1.4799916802728200e+01 -1.8857542311380605e+01 3.1116723710138483e+01
1.3228605525878101e+00 -1.4868663335462053e+01 -1.8740420982027384e+01 3.1455595598112314e+01
1.3245943147799304e+00 -1.4934138441670076e+01 -1.8614404822293835e+01 3.1791953205161629e+01
1.3263280769720507e+00 -1.4996245695454686e+01 -1.8479523270679401e+01 3.2125443436346785e+01
1.3280618391641710e+00 -1.5054890976431455e+01 -1.8335822300147065e+01 3.2455712078467528e+01
1.3297956013562913e+00 -1.5109982716404668e+01 -1.8183364651610692e+01 3.2782404734671289e+01
1.3315293635484116e+00 -1.5161432145266788e+01 -1.8022230006365344e+01 3.3105167784987742e+01
1.3332631257405321e+00 -1.5209153535124782e+01 -1.7852515095608677e+01 3.3423649367641623e+01
1.3349968879326524e+00 -1.5253064441582756e+01 -1.7674333744450337e+01 3.3737500376683130e+01
1.3367306501247727e+00 -1.5293085940914446e+01 -1.7487816847679682e+01 3.4046375471264213e+01
1.3384644123168929e+00 -1.5329142862326961e+01 -1.7293112276881093e+01 3.4349934090896141e+01
1.3401981745090132e+00 -1.5361164013914232e+01 -1.7090384716622200e+01 3.4647841471751541e+01
1.3419319367011335e+00 -1.5389082401309693e+01 -1.6879815429421473e+01 3.4939769658308812e+01
1.3436656988932540e+00 -1.5412835438030852e+01 -1.6661601949460231e+01 3.5225398504726940e+01
1.3453994610853743e+00 -1.5432365146114817e+01 -1.6435957704563393e+01 3.5504416660275020e+01
1.3471332232774946e+00 -1.5447618346404903e+01 -1.6203111568127930e+01 3.5776522533099296e+01
1.3488669854696149e+00 -1.5458546837181430e+01 -1.5963307341681823e+01 3.6041425226659392e+01
1.3506007476617352e+00 -1.5465107560209649e+01 -1.5716803169964990e+01 3.6298845443235209e+01
1.3523345098538555e+00 -1.5467262753463160e+01 -1.5463870891165946e+01 3.6548516349159172e+01
1.3540682720459760e+00 -1.5464980089251080e+01 -1.5204795324505898e+01 3.6790184396277091e+01
1.3558020342380963e+00 -1.5458232797475571e+01 -1.4939873499241406e+01 3.7023610094957895e+01
1.3575357964302166e+00 -1.5446999772899622e+01 -1.4669413828285359e+01 3.7248568733686227e+01
1.3592695586223369e+00 -1.5431265665926228e+01 -1.4393735230839759e+01 3.7464851040937965e+01
1.3610033208144572e+00 -1.5411020956462330e+01 -1.4113166208771943e+01 3.7672263785490848e+01
1.3627370830065775e+00 -1.5386262009981612e+01 -1.3828043881293588e+01 3.7870630311135407e+01
1.3644708451986980e+00 -1.5356991116055337e+01 -1.3538712983812756e+01 3.8059791003354555e+01
1.3662046073908183e+00 -1.5323216508505482e+01 -1.3245524835997086e+01 3.8239603684707312e+01
1.3679383695829386e+00 -1.5284952367335901e+01 -1.2948836285103122e+01 3.8409943937145115e+01
1.3696721317750589e+00 -1.5242218802385590e+01 -1.2649008630488325e+01 3.8570705349717038e+01
1.3714058939671792e+00 -1.5195041818367869e+01 -1.2346406535238717e+01 3.8721799690048570e+01
1.3731396561592994e+00 -1.5143453262116326e+01 -1.2041396931290567e+01 3.8863157000093857e+01
1.3748734183514200e+00 -1.5087490751624024e+01 -1.1734347923956367e+01 3.8994725615232923e+01
1.3766071805435403e+00 -1.5027197587623460e+01 -1.1425627702069416e+01 3.9116472107917311e+01
1.3783409427356605e+00 -1.4962622648127317e+01 -1.1115603459658038e+01 3.9228381157006098e+01
1.3800747049277808e+00 -1.4893820266105942e+01 -1.0804640335125894e+01 3.9330455343750636e+01
1.3818084671199011e+00 -1.4820850091571925e+01 -1.0493100373334999e+01 3.9422714877812190e+01
1.3835422293120214e+00 -1.4743776938209693e+01 -1.0181341516173271e+01 3.9505197254837029e+01
1.3852759915041419e+00 -1.4662670615622336e+01 -9.8697166265942613e+00 3.9577956849203964e+01
1.3870097536962622e+00 -1.4577605748097671e+01 -9.5585725507135137e+00 3.9641064445566116e+01
1.3887435158883825e+00 -1.4488661580555872e+01 -9.2482492227797497e+00 3.9694606712322368e+01
1.3904772780805028e+00 -1.4395921772986483e+01 -8.9390788164451749e+00 3.9738685622062988e+01
1.3922110402726231e+00 -1.4299474184232562e+01 -8.6313849461517815e+00 3.9773417822953142e+01
1.3939448024647434e+00 -1.4199410646172144e+01 -8.3254819218175733e+00 3.9798933965657142e+01
1.3956785646568637e+00 -1.4095826729493950e+01 -8.0216740591125149e+00 3.9815377991015851e+01
1.3974123268489842e+00 -1.3988821502108500e+01 -7.7202550480109959e+00 3.9822906383001978e+01
1.3991460890411045e+00 -1.3878497281390873e+01 -7.4215073807731580e+00 3.9821687392474864e+01
1.4008798512332248e+00 -1.3764959381370231e+01 -7.1257018408962649e+00 3.9811900236570828e+01
1.4026136134253451e+00 -1.3648315856007381e+01 -6.8330970537768279e+00 3.9793734278870254e+01
1.4043473756174654e+00 -1.3528677239684122e+01 -6.5439390992144686e+00 3.9767388195472137e+01
1.4060811378095857e+00 -1.3406156286064743e+01 -6.2584611860017061e+00 3.9733069131782955e+01
1.4078149000017062e+00 -1.3280867706331030e+01 -5.9768833875238929e+00 3.9690991855041361e+01
1.4095486621938265e+00 -1.3152927907938526e+01 -5.6994124379530406e+00 3.9641377907040969e+01
1.4112824243859468e+00 -1.3022454734834213e+01 -5.4262415873737186e+00 3.9584454761625175e+01
1.4130161865780670e+00 -1.2889567210172396e+01 -5.1575505144008247e+00 3.9520454991124176e+01
1.4147499487701873e+00 -1.2754385282436985e+01 -4.8935052942833464e+00 3.9449615445736931e+01
1.4164837109623076e+00 -1.2617029575807315e+01 -4.6342584201637296e+00 3.9372176449545265e+01
1.4182174731544281e+00 -1.2477621145661825e+01 -4.3799488752041915e+00 3.9288381016576288e+01
1.4199512353465484e+00 -1.2336281239892406e+01 -4.1307022527122115e+00 3.9198474090006989e+01
1.4216849975386687e+00 -1.2193131066858843e+01 -3.8866309216159296e+00 3.9102701807350329e+01
1.4234187597307890e+00 -1.2048291570453285e+01 -3.6478342340272136e+00 3.9001310794043697e+01
1.4251525219229093e+00 -1.1901883213011402e+01 -3.4143987720210274e+00 3.8894547487658997e+01
1.4268862841150296e+00 -1.1754025766460975e+01 -3.1863986302733371e+00 3.8782657494533623e+01
1.4286200463071501e+00 -1.1604838112235312e+01 -2.9638957314118830e+00 3.8665884980386132e+01
1.4303538084992704e+00 -1.1454438050311103e+01 -2.7469401707851584e+00 3.8544472096146777e+01
1.4320875706913907e+00 -1.1302942117642857e+01 -2.5355705873616214e+00 3.8418658439886137e+01
1.4338213328835110e+00 -1.1150465416344844e+01 -2.3298145576101716e+00 3.8288680555560326e+01
1.4355550950756313e+00 -1.0997121451714859e+01 -2.1296890091257397e+00 3.8154771468868958e+01
1.4372888572677516e+00 -1.0843021980379218e+01 -1.9352006509792214e+00 3.8017160260454659e+01
1.4390226194598721e+00 -1.0688276868483584e+01 -1.7463464177178047e+00 3.7876071676200375e+01
1.4407563816519924e+00 -1.0532993960105474e+01 -1.5631139242001892e+00 3.7731725774395166e+01
1.4424901438441127e+00 -1.0377278955797745e+01 -1.3854819284664643e+00 3.7584337609170284e+01
1.4442239060362330e+00 -1.0221235301209159e+01 -1.2134208000399267e+00 3.7434116949478621e+01
1.4459576682283533e+00 -1.0064964085763329e+01 -1.0468929911662386e+00 3.7281268032815163e+01
1.4476914304204735e+00 -9.9085639510971717e+00 -8.8585350868023638e-01 3.7125989352487842e+01
1.4494251926125941e+00 -9.7521310092433353e+00 -7.3025038432406086e-01 3.6968473477437406e+01
1.4511589548047144e+00 -9.5957587702450091e+00 -5.8002514151728091e-01 3.6808906903233847e+01
1.4528927169968346e+00 -9.4395380789771828e+00 -4.3511325676374790e-01 3.6647469932896826e+01
1.4546264791889549e+00 -9.2835570609896845e+00 -2.9544461394095101e-01 3.6484336586203206e+01
1.4563602413810752e+00 -9.1279010769421358e+00 -1.6094395007243487e-01 3.6319674535814457e+01
1.4580940035731955e+00 -8.9726526854436788e+00 -3.1531291144667906e-02 3.6153645068835047e+01
1.4598277657653158e+00 -8.8178916139212795e+00 9.2877623202331894e-02 3.5986403072172173e+01
1.4615615279574363e+00 -8.6636947371741631e+00 2.1237092711399952e-01 3.5818097040100668e+01
1.4632952901495566e+00 -8.5101360632920322e+00 3.2704022907465158e-01 3.5648869102508037e+01
1.4650290523416769e+00 -8.3572867265531539e+00 4.3698022624687832e-01 3.5478855072176209e+01
1.4667628145337972e+00 -8.2052149869488140e+00 5.4228833324421211e-01 3.5308184509572762e+01
1.4684965767259175e+00 -8.0539862359737526e+00 6.4306432586803153e-01 3.5136980803627523e+01
1.4702303389180378e+00 -7.9036630083074479e+00 7.3941000013850489e-01 3.4965361266977240e+01
1.4719641011101583e+00 -7.7543049990178909e+00 8.3142884693830932e-01 3.4793437244240366e+01
1.4736978633022786e+00 -7.6059690859317568e+00 9.1922574237940236e-01 3.4621314231898310e+01
1.4754316254943989e+00 -7.4587093568003260e+00 1.0029066540165850e+00 3.4449092008443095e+01
1.4771653876865192e+00 -7.3125771409179334e+00 1.0825783628546670e+00 3.4276864773483382e+01
1.4788991498786395e+00 -7.1676210448326199e+00 1.1583482010852759e+00 3.4104721294577693e+01
1.4806329120707598e+00 -7.0238869918210023e+00 1.2303238053695749e+00 3.3932745060613541e+01
1.4823666742628803e+00 -6.8814182647920576e+00 1.2986128854463475e+00 3.3761014440625409e+01
1.4841004364550006e+00 -6.7402555523004626e+00 1.3633230077859015e+00 3.3589602847003498e+01
1.4858341986471209e+00 -6.6004369973595312e+00 1.4245613939549437e+00 3.3418578902113943e+01
1.4875679608392411e+00 -6.4619982487567311e+00 1.4824347333195445e+00 3.3248006607414808e+01
1.4893017230313614e+00 -6.3249725145872189e+00 1.5370490096725609e+00 3.3077945514220069e+01
1.4910354852234817e+00 -6.1893906177297779e+00 1.5885093413485263e+00 3.2908450895325075e+01
1.4927692474156022e+00 -6.0552810530032826e+00 1.6369198343596330e+00 3.2739573916772294e+01
1.4945030096077225e+00 -5.9226700457576067e+00 1.6823834480659168e+00 3.2571361809095627e+01
1.4962367717998428e+00 -5.7915816116609982e+00 1.7250018728806285e+00 3.2403858037442482e+01
1.4979705339919631e+00 -5.6620376174631177e+00 1.7648754194984744e+00 3.2237102470028738e+01
1.4997042961840834e+00 -5.5340578425221061e+00 1.8021029191294942e+00 3.2071131544438529e+01
1.5014380583762037e+00 -5.4076600408929574e+00 1.8367816342204983e+00 3.1905978431329086e+01
1.5031718205683242e+00 -5.2828600038052027e+00 1.8690071791344098e+00 3.1741673195158317e+01
1.5049055827604445e+00 -5.1596716223389771e+00 1.8988734502801299e+00 3.1578242951591232e+01
1.5066393449525648e+00 -5.0381069501571876e+00 1.9264725651691503e+00 3.1415712021293899e+01
1.5083731071446851e+00 -4.9181762661218480e+00 1.9518948099054323e+00 3.1254102079859596e+01
1.5101068693368054e+00 -4.7998881366752864e+00 1.9752285946023669e+00 3.1093432303654627e+01
1.5118406315289257e+00 -4.6832494778509632e+00 1.9965604162475161e+00 3.0933719511408725e+01
1.5135743937210462e+00 -4.5682656167893922e+00 2.0159748285453554e+00 3.0774978301403852e+01
1.5153081559131665e+00 -4.4549403526695590e+00 2.0335544182737744e+00 3.0617221184154157e+01
1.5170419181052868e+00 -4.3432760169343672e+00 2.0493797877211435e+00 3.0460458710492297e+01
1.5187756802974071e+00 -4.2332735327360282e+00 2.0635295427689075e+00 3.0304699595005918e+01
1.5205094424895274e+00 -4.1249324735291886e+00 2.0760802862095264e+00 3.0149950834798304e+01
1.5222432046816476e+00 -4.0182511207147149e+00 2.0871066159119915e+00 2.9996217823557981e+01
1.5239769668737679e+00 -3.9132265202955168e+00 2.0966811274489956e+00 2.9843504460951799e+01
1.5257107290658884e+00 -3.8098545384790485e+00 2.1048744208316807e+00 2.9691813257371656e+01
1.5274444912580087e+00 -3.7081299161586205e+00 2.1117551110097055e+00 2.9541145434075879e+01
1.5291782534501290e+00 -3.6080463222689483e+00 2.1173898418023294e+00 2.9391501018789153e+01
1.5309120156422493e+00 -3.5095964059474478e+00 2.1218433029608810e+00 2.9242878936831445e+01
1.5326457778343696e+00 -3.4127718474786359e+00 2.1251782500661331e+00 2.9095277097859174e+01
1.5343795400264899e+00 -3.3175634080039731e+00 2.1274555269814130e+00 2.8948692478310722e+01
1.5361133022186104e+00 -3.2239609779725558e+00 2.1287340906067334e+00 2.8803121199659479e+01
1.5378470644107307e+00 -3.1319536243051989e+00 2.1290710376873254e+00 2.8658558602581987e+01
1.5395808266028510e+00 -3.0415296362795039e+00 2.1285216334411832e+00 2.8514999317151968e+01
1.5413145887949713e+00 -2.9526765701219304e+00 2.1271393417981157e+00 2.8372437329182763e+01
1.5430483509870916e+00 -2.8653812922950648e+00 2.1249758570459489e+00 2.8230866042839310e+01
1.5447821131792119e+00 -2.7796300214888099e+00 2.1220811366934895e+00 2.8090278339643380e+01
1.5465158753713324e+00 -2.6954083693151882e+00 2.1185034353772600e+00 2.7950666633998193e+01
1.5482496375634527e+00 -2.6127013797145402e+00 2.1142893396531819e+00 2.7812022925364268e+01
1.5499833997555730e+00 -2.5314935670795786e+00 2.1094838035158010e+00 2.7674338847216770e+01
1.5517171619476933e+00 -2.4517689531054123e+00 2.1041301845057090e+00 2.7537605712901183e+01
1.5534509241398136e+00 -2.3735111023848297e+00 2.0982702802832613e+00 2.7401814558529441e+01
1.5551846863319339e+00 -2.2967031567595448e+00 2.0919443655425671e+00 2.7266956183037607e+01
1.5569184485240544e+00 -2.2213278684421272e+00 2.0851912291584038e+00 2.7133021185528953e+01
1.5586522107161747e+00 -2.1473676319305444e+00 2.0780482114673196e+00 2.7000000000028706e+01


==> pi7_E_1over6.dat <==
t x1 x2 x3 x4
0.0000000000000000e+00 1.5039047499999999e-14 -4.2946148099999998e-01 3.0998451199999999e-01 -1.2335871500000000e-14
6.6990901284728491e-03 2.0766119929529372e-03 -4.2944770589897052e-01 3.0998353061334410e-01 4.1124955399876352e-03
1.3398180256945698e-02 4.1532108345419408e-03 -4.2940638193856201e-01 3.0998058530982853e-01 8.2245902310127874e-03
2.0097270385418548e-02 6.2297833581114945e-03 -4.2933751314662366e-01 3.0997567265902759e-01 1.2335883289498690e-02
2.6796360513891396e-02 8.3063163663533029e-03 -4.2924110623544792e-01 3.0996878694429331e-01 1.6445974062675492e-02
3.3495450642364248e-02 1.0382796616008830e-02 -4.2911717060065979e-01 3.0995992016384688e-01 2.0554462093920867e-02
4.0194540770837096e-02 1.2459210802562171e-02 -4.2896571831983565e-01 3.0994906203230571e-01 2.4660947188074787e-02
4.6893630899309945e-02 1.4535545544950287e-02 -4.2878676415047096e-01 3.0993619998264860e-01 2.8765029476664698e-02
5.3592721027782793e-02 1.6611787370287224e-02 -4.2858032552752817e-01 3.0992131916861748e-01 3.2866309483042755e-02
6.0291811156255641e-02 1.8687922698605218e-02 -4.2834642256056937e-01 3.0990440246755641e-01 3.6964388187418228e-02
6.6990901284728496e-02 2.0763937827615750e-02 -4.2808507803047130e-01 3.0988543048368711e-01 4.1058867091767322e-02
7.3689991413201344e-02 2.2839818917493582e-02 -4.2779631738571977e-01 3.0986438155182172e-01 4.5149348284602778e-02
8.0389081541674193e-02 2.4915551975686869e-02 -4.2748016873828032e-01 3.0984123174151290e-01 4.9235434505585526e-02
8.7088171670147041e-02 2.6991122841756393e-02 -4.2713666285904234e-01 3.0981595486164099e-01 5.3316729209960834e-02
9.3787261798619889e-02 2.9066517172246953e-02 -4.2676583317283429e-01 3.0978852246543831e-01 5.7392836632801043e-02
1.0048635192709274e-01 3.1141720425594006e-02 -4.2636771575300630e-01 3.0975890385595106e-01 6.1463361853037531e-02
1.0718544205556559e-01 3.3216717847068623e-02 -4.2594234931557784e-01 3.0972706609193895e-01 6.5527910857263880e-02
1.1388453218403843e-01 3.5291494453763832e-02 -4.2548977521294773e-01 3.0969297399421197e-01 6.9586090603292947e-02
1.2058362231251128e-01 3.7366035019625252e-02 -4.2501003742716287e-01 3.0965659015240504e-01 7.3637509083449723e-02
1.2728271244098413e-01 3.9440324060529379e-02 -4.2450318256274372e-01 3.0961787493219056e-01 7.7681775387582738e-02
1.3398180256945699e-01 4.1514345819412324e-02 -4.2396925983906308e-01 3.0957678648292869e-01 8.1718499765776040e-02
1.4068089269792983e-01 4.3588084251452101e-02 -4.2340832108227522e-01 3.0953328074575548e-01 8.5747293690744186e-02
1.4737998282640269e-01 4.5661523009307758e-02 -4.2282042071679343e-01 3.0948731146210928e-01 8.9767769919892576e-02
1.5407907295487552e-01 4.7734645428417613e-02 -4.2220561575632198e-01 3.0943883018269552e-01 9.3779542557027071e-02
1.6077816308334839e-01 4.9807434512319483e-02 -4.2156396579571381e-01 3.0938778627694241e-01 9.7782227113887871e-02
1.6747725321182122e-01 5.1879872918083811e-02 -4.2089553300095428e-01 3.0933412694281787e-01 1.0177544057106007e-01
1.7417634334029408e-01 5.3951942941822026e-02 -4.2020038209846083e-01 3.0927779721709203e-01 1.0575880143853232e-01
1.8087543346876692e-01 5.6023626504230609e-02 -4.1947858036506119e-01 3.0921873998608335e-01 1.0973192981595944e-01
1.8757452359723978e-01 5.8094905136224270e-02 -4.1873019761708952e-01 3.0915689599682122e-01 1.1369444745241251e-01
1.9427361372571261e-01 6.0165759964644391e-02 -4.1795530619910426e-01 3.0909220386865038e-01 1.1764597780569976e-01
2.0097270385418547e-01 6.2236171698046142e-02 -4.1715398097222861e-01 3.0902460010527627e-01 1.2158614610124283e-01
2.0767179398265831e-01 6.4306120612567075e-02 -4.1632629930211240e-01 3.0895401910725173e-01 1.2551457939049257e-01
2.1437088411113117e-01 6.6375586537880546e-02 -4.1547234104651504e-01 3.0888039318490468e-01 1.2943090660886850e-01
2.2106997423960403e-01 6.8444548843236835e-02 -4.1459218854251007e-01 3.0880365257170650e-01 1.3333475863320632e-01
2.2776906436807687e-01 7.0512986423595270e-02 -4.1368592659330955e-01 3.0872372543808135e-01 1.3722576833869776e-01
2.3446815449654973e-01 7.2580877685850392e-02 -4.1275364245470919e-01 3.0864053790565554e-01 1.4110357065530704e-01
2.4116724462502256e-01 7.4648200535155113e-02 -4.1179542582115303e-01 3.0855401406194782e-01 1.4496780262364778e-01
2.4786633475349543e-01 7.6714932361344218e-02 -4.1081136881141800e-01 3.0846407597549913e-01 1.4881810345030549e-01
2.5456542488196826e-01 7.8781050025461097e-02 -4.0980156595391715e-01 3.0837064371144302e-01 1.5265411456258893e-01
2.6126451501044112e-01 8.0846529846391041e-02 -4.0876611417162195e-01 3.0827363534751528e-01 1.5647547966269520e-01
2.6796360513891399e-01 8.2911347587603823e-02 -4.0770511276660293e-01 3.0817296699050406e-01 1.6028184478127289e-01
2.7466269526738679e-01 8.4975478444009128e-02 -4.0661866340418840e-01 3.0806855279313849e-01 1.6407285833036678e-01
2.8136178539585965e-01 8.7038897028927614e-02 -4.0550687009674086e-01 3.0796030497141752e-01 1.6784817115572959e-01
2.8806087552433252e-01 8.9101577361180767e-02 -4.0436983918705066e-01 3.0784813382237736e-01 1.7160743658848368e-01
2.9475996565280538e-01 9.1163492852292097e-02 -4.0320767933161761e-01 3.0773194774232016e-01 1.7535031049628808e-01
3.0145905578127818e-01 9.3224616293769505e-02 -4.0202050148467916e-01 3.0761165324555528e-01 1.7907645133453856e-01
3.0815814590975105e-01 9.5284919844616373e-02 -4.0080841887931523e-01 3.0748715498337414e-01 1.8278552019531114e-01
3.1485723603822391e-01 9.7344375018902279e-02 -3.9957154700996050e-01 3.0735835576362308e-01 1.8647718085671913e-01
3.2155632616669677e-01 9.9402952673478054e-02 -3.9831000361431362e-01 3.0722515657067978e-01 1.9015109983140058e-01
3.2825541629516963e-01 1.0146062299582967e-01 -3.9702390865483267e-01 3.0708745658586112e-01 1.9380694641426024e-01
3.3495450642364244e-01 1.0351735549206945e-01 -3.9571338429992603e-01 3.0694515320827215e-01 1.9744439272952374e-01
3.4165359655211530e-01 1.0557311897506814e-01 -3.9437855490484147e-01 3.0679814207609490e-01 2.0106311377709302e-01
3.4835268668058816e-01 1.0762788155273037e-01 -3.9301954699225544e-01 3.0664631708831536e-01 2.0466278747819194e-01
3.5505177680906103e-01 1.0968161061641701e-01 -3.9163648923256350e-01 3.0648957042688718e-01 2.0824309472029118e-01
3.6175086693753383e-01 1.1173427282951735e-01 -3.9022951242387544e-01 3.0632779257933235e-01 2.1180371940130155e-01
3.6844995706600669e-01 1.1378583411617413e-01 -3.8879874947171555e-01 3.0616087236177519e-01 2.1534434847302467e-01
3.7514904719447956e-01 1.1583625965016439e-01 -3.8734433536843077e-01 3.0598869694241093e-01 2.1886467198384968e-01
3.8184813732295242e-01 1.1788551384393953e-01 -3.8586640717230863e-01 3.0581115186540569e-01 2.2236438312068593e-01
3.8854722745142523e-01 1.1993356033782737e-01 -3.8436510398640683e-01 3.0562812107522785e-01 2.2584317825011954e-01
3.9524631757989809e-01 1.2198036198939943e-01 -3.8284056693709606e-01 3.0543948694140893e-01 2.2930075695878385e-01
4.0194540770837095e-01 1.2402588086300625e-01 -3.8129293915231904e-01 3.0524513028373312e-01 2.3273682209293212e-01
4.0864449783684381e-01 1.2607007821948432e-01 -3.7972236573956625e-01 3.0504493039785380e-01 2.3615107979720176e-01
4.1534358796531662e-01 1.2811291450603707e-01 -3.7812899376357179e-01 3.0483876508133639e-01 2.3954323955255930e-01
4.2204267809378948e-01 1.3015434934628417e-01 -3.7651297222390756e-01 3.0462651066015228e-01 2.4291301421361208e-01
4.2874176822226234e-01 1.3219434153046122e-01 -3.7487445203286646e-01 3.0440804201566268e-01 2.4626012004571909e-01
4.3544085835073520e-01 1.3423284900587107e-01 -3.7321358599177085e-01 3.0418323261183311e-01 2.4958427675983039e-01
4.4213994847920807e-01 1.3626982886746955e-01 -3.7153052876797865e-01 3.0395195452302326e-01 2.5288520754753890e-01
4.4883903860768087e-01 1.3830523734865038e-01 -3.6982543687146618e-01 3.0371407846215259e-01 2.5616263911509862e-01
4.5553812873615374e-01 1.4033902981222160e-01 -3.6809846863115470e-01 3.0346947380928135e-01 2.5941630171658958e-01
4.6223721886462660e-01 1.4237116074157413e-01 -3.6634978417102748e-01 3.0321800864061166e-01 2.6264592918627211e-01
4.6893630899309946e-01 1.4440158373204545e-01 -3.6457954538604043e-01 3.0295954975790490e-01 2.6585125897012485e-01
4.7563539912157227e-01 1.4643025148248137e-01 -3.6278791591782961e-01 3.0269396271831295e-01 2.6903203215656107e-01
4.8233448925004513e-01 1.4845711578699866e-01 -3.6097506113021899e-01 3.0242111186461934e-01 2.7218799350631873e-01
4.8903357937851799e-01 1.5048212752695123e-01 -3.5914114808453151e-01 3.0214086035588816e-01 2.7531889148151728e-01
4.9573266950699085e-01 1.5250523666310356e-01 -3.5728634551470734e-01 3.0185307019851670e-01 2.7842447827387756e-01
5.0243175963546371e-01 1.5452639222801315e-01 -3.5541082380223182e-01 3.0155760227768919e-01 2.8150450983209874e-01
5.0913084976393652e-01 1.5654554231862586e-01 -3.5351475495087725e-01 3.0125431638922828e-01 2.8455874588838637e-01
5.1582993989240933e-01 1.5856263408908661e-01 -3.5159831256126106e-01 3.0094307127184117e-01 2.8758694998412754e-01
5.2252903002088225e-01 1.6057761374376822e-01 -3.4966167180522428e-01 3.0062372463975756e-01 2.9058888949470640e-01
5.2922812014935505e-01 1.6259042653052169e-01 -3.4770500940003346e-01 3.0029613321575560e-01 2.9356433565345530e-01
5.3592721027782797e-01 1.6460101673415053e-01 -3.4572850358240864e-01 2.9996015276457327e-01 2.9651306357473678e-01
5.4262630040630078e-01 1.6660932767011033e-01 -3.4373233408240172e-01 2.9961563812670727e-01 2.9943485227618083e-01
5.4932539053477358e-01 1.6861530167839911e-01 -3.4171668209756922e-01 2.9926244325269952e-01 3.0232948470078524e-01
5.5602448066324650e-01 1.7061888011773171e-01 -3.3968173026635884e-01 2.9890042123762145e-01 3.0519674773716243e-01
5.6272357079171931e-01 1.7262000335992955e-01 -3.3762766264153643e-01 2.9852942435601004e-01 3.0803643223921845e-01
5.6942266092019223e-01 1.7461861078453630e-01 -3.3555466466363176e-01 2.9814930409718993e-01 3.1084833304522425e-01
5.7612175104866503e-01 1.7661464077367833e-01 -3.3346292313417158e-01 2.9775991120093703e-01 3.1363224899590481e-01
5.8282084117713784e-01 1.7860803070716552e-01 -3.3135262618880107e-01 2.9736109569350877e-01 3.1638798295170550e-01
5.8951993130561076e-01 1.8059871695783333e-01 -3.2922396327029896e-01 2.9695270692403447e-01 3.1911534180923462e-01
5.9621902143408356e-01 1.8258663488712915e-01 -3.2707712510148951e-01 2.9653459360126155e-01 3.2181413651688168e-01
6.0291811156255637e-01 1.8457171884094595e-01 -3.2491230365805546e-01 2.9610660383065013e-01 3.2448418208961227e-01
6.0961720169102929e-01 1.8655390214570503e-01 -3.2272969214125580e-01 2.9566858515181144e-01 3.2712529762293874e-01
6.1631629181950209e-01 1.8853311710469031e-01 -3.2052948495055211e-01 2.9522038457628419e-01 3.2973730630606574e-01
6.2301538194797501e-01 1.9050929499463765e-01 -3.1831187765614727e-01 2.9476184862564253e-01 3.3232003543421268e-01
6.2971447207644782e-01 1.9248236606258021e-01 -3.1607706697144139e-01 2.9429282336993057e-01 3.3487331642010987e-01
6.3641356220492062e-01 1.9445225952295370e-01 -3.1382525072540657e-01 2.9381315446641715e-01 3.3739698480467106e-01
6.4311265233339354e-01 1.9641890355496328e-01 -3.1155662783488741e-01 2.9332268719866583e-01 3.3989088026684044e-01
6.4981174246186635e-01 1.9838222530021452e-01 -3.0927139827682848e-01 2.9282126651591350e-01 3.4235484663261406e-01
6.5651083259033927e-01 2.0034215086061163e-01 -3.0696976306043394e-01 2.9230873707275257e-01 3.4478873188323655e-01
6.6320992271881207e-01 2.0229860529652458e-01 -3.0465192419926329e-01 2.9178494326911064e-01 3.4719238816257159e-01
6.6990901284728488e-01 2.0425151262519708e-01 -3.0231808468347332e-01 2.9124972929060744e-01 3.4956567178409448e-01
6.7660810297575780e-01 2.0620079581943282e-01 -2.9996844845196519e-01 2.9070293914915302e-01 3.5190844323699444e-01
6.8330719310423060e-01 2.0814637680660306e-01 -2.9760322036413533e-01 2.9014441672370961e-01 3.5422056719073397e-01
6.9000628323270341e-01 2.1008817646787636e-01 -2.9522260617196810e-01 2.8957400580147613e-01 3.5650191249962043e-01
6.9670537336117633e-01 2.1202611463774473e-01 -2.9282681249197728e-01 2.8899155011927602e-01 3.5875235220633339e-01
7.0340446348964913e-01 2.1396011010382726e-01 -2.9041604677713162e-01 2.8839689340521291e-01 3.6097176354469956e-01
7.1010355361812205e-01 2.1589008060695308e-01 -2.8799051728876873e-01 2.8778987942058520e-01 3.6316002794171948e-01
7.1680264374659486e-01 2.1781594284152486e-01 -2.8555043306850192e-01 2.8717035200205082e-01 3.6531703101884910e-01
7.2350173387506767e-01 2.1973761245616535e-01 -2.8309600391012202e-01 2.8653815510403413e-01 3.6744266259254094e-01
7.3020082400354058e-01 2.2165500405464766e-01 -2.8062744033150039e-01 2.8589313284136486e-01 3.6953681667404720e-01
7.3689991413201339e-01 2.2356803119711227e-01 -2.7814495354649516e-01 2.8523512953214197e-01 3.7159939146848942e-01
7.4359900426048620e-01 2.2547660640157138e-01 -2.7564875543686451e-01 2.8456398974081237e-01 3.7363028937319809e-01
7.5029809438895911e-01 2.2738064114570333e-01 -2.7313905852419251e-01 2.8387955832145639e-01 3.7562941697532537e-01
7.5699718451743192e-01 2.2928004586893777e-01 -2.7061607594182924e-01 2.8318168046127157e-01 3.7759668504873539e-01
7.6369627464590484e-01 2.3117472997483454e-01 -2.6808002140685028e-01 2.8247020172424486e-01 3.7953200855017472e-01
7.7039536477437764e-01 2.3306460183375693e-01 -2.6553110919203954e-01 2.8174496809500615e-01 3.8143530661472791e-01
7.7709445490285045e-01 2.3494956878584172e-01 -2.6296955409789780e-01 2.8100582602285296e-01 3.8330650255056042e-01
7.8379354503132337e-01 2.3682953714426758e-01 -2.6039557142468278e-01 2.8025262246593813e-01 3.8514552383295375e-01
7.9049263515979618e-01 2.3870441219881725e-01 -2.5780937694450501e-01 2.7948520493562912e-01 3.8695230209770004e-01
7.9719172528826909e-01 2.4057409821967898e-01 -2.5521118687368893e-01 2.7870342154116928e-01 3.8872677313446458e-01
8.0389081541674190e-01 2.4243849846164722e-01 -2.5260121784479228e-01 2.7790712103417664e-01 3.9046887687835502e-01
8.1058990554521471e-01 2.4429751516856987e-01 -2.4997968687887107e-01 2.7709615285345524e-01 3.9217855740140595e-01
8.1728899567368762e-01 2.4615104957809600e-01 -2.4734681135781950e-01 2.7627036716990450e-01 3.9385576290343188e-01
8.2398808580216043e-01 2.4799900192673302e-01 -2.4470280899674474e-01 2.7542961493151813e-01 3.9550044570215548e-01
8.3068717593063324e-01 2.4984127145520546e-01 -2.4204789781641292e-01 2.7457374790848976e-01 3.9711256222271596e-01
8.3738626605910615e-01 2.5167775641411527e-01 -2.3938229611576983e-01 2.7370261873841528e-01 3.9869207298656317e-01
8.4408535618757896e-01 2.5350835406990402e-01 -2.3670622244454032e-01 2.7281608097157833e-01 4.0023894259974280e-01
8.5078444631605188e-01 2.5533296071111911e-01 -2.3401989557590835e-01 2.7191398911630899e-01 4.0175313974057852e-01
8.5748353644452469e-01 2.5715147165498203e-01 -2.3132353447928283e-01 2.7099619868440289e-01 4.0323463714675611e-01
8.6418262657299749e-01 2.5896378125426217e-01 -2.2861735829315075e-01 2.7006256623658947e-01 4.0468341160181570e-01
8.7088171670147041e-01 2.6076978290445413e-01 -2.2590158629802243e-01 2.6911294942803810e-01 4.0609944392105651e-01
8.7758080682994322e-01 2.6256936905126099e-01 -2.2317643788947181e-01 2.6814720705388972e-01 4.0748271893686128e-01
8.8427989695841613e-01 2.6436243119838349e-01 -2.2044213255127443e-01 2.6716519909480307e-01 4.0883322548344403e-01
8.9097898708688894e-01 2.6614885991561482e-01 -2.1769888982864760e-01 2.6616678676250322e-01 4.1015095638102805e-01
8.9767807721536175e-01 2.6792854484724393e-01 -2.1494692930159515e-01 2.6515183254532143e-01 4.1143590841945921e-01
9.0437716734383466e-01 2.6970137472076500e-01 -2.1218647055836079e-01 2.6412020025371391e-01 4.1268808234125942e-01
9.1107625747230747e-01 2.7146723735589595e-01 -2.0941773316899309e-01 2.6307175506574881e-01 4.1390748282412687e-01
9.1777534760078028e-01 2.7322601967389687e-01 -2.0664093665904293e-01 2.6200636357257850e-01 4.1509411846296768e-01
9.2447443772925320e-01 2.7497760770712687e-01 -2.0385630048351325e-01 2.6092389382406089e-01 4.1624800175198273e-01
9.3117352785772600e-01 2.7672188660902397e-01 -2.0106404400067726e-01 2.5982421537390282e-01 4.1736914906512074e-01
9.3787261798619892e-01 2.7845874066432258e-01 -1.9826438644616409e-01 2.5870719932499825e-01 4.1845758063668487e-01
9.4457170811467173e-01 2.8018805329957586e-01 -1.9545754690717720e-01 2.5757271837463624e-01 4.1951332054138690e-01
9.5127079824314453e-01 2.8190970709399005e-01 -1.9264374429683323e-01 2.5642064685958782e-01 4.2053639667385040e-01
9.5796988837161745e-01 2.8362358379055924e-01 -1.8982319732864136e-01 2.5525086080109016e-01 4.2152684072764735e-01
9.6466897850009026e-01 2.8532956430750162e-01 -1.8699612449112568e-01 2.5406323794971475e-01 4.2248468817387408e-01
9.7136806862856317e-01 2.8702752874999460e-01 -1.8416274402259289e-01 2.5285765783010467e-01 4.2340997823927179e-01
9.7806715875703598e-01 2.8871735642220919e-01 -1.8132327388604891e-01 2.5163400178556883e-01 4.2430275388389643e-01
9.8476624888550879e-01 2.9039892583964133e-01 -1.7847793174426602e-01 2.5039215302251761e-01 4.2516306177834473e-01
9.9146533901398171e-01 2.9207211474174055e-01 -1.7562693493500425e-01 2.4913199665472693e-01 4.2599095228053979e-01
9.9816442914245451e-01 2.9373680010483355e-01 -1.7277050044638939e-01 2.4785341974741767e-01 4.2678647941208325e-01
1.0048635192709274e+00 2.9539285815534311e-01 -1.6990884489244967e-01 2.4655631136113484e-01 4.2754970083417887e-01
1.0115626093994001e+00 2.9704016438330044e-01 -1.6704218448881519e-01 2.4524056259541466e-01 4.2828067782313217e-01
1.0182616995278730e+00 2.9867859355615006e-01 -1.6417073502858115e-01 2.4390606663222392e-01 4.2897947524543306e-01
1.0249607896563460e+00 3.0030801973284665e-01 -1.6129471185833941e-01 2.4255271877915974e-01 4.2964616153242480e-01
1.0316598797848187e+00 3.0192831627824263e-01 -1.5841432985437970e-01 2.4118041651239402e-01 4.3028080865456664e-01
1.0383589699132916e+00 3.0353935587776543e-01 -1.5552980339906308e-01 2.3978905951935006e-01 4.3088349209529431e-01
1.0450580600417645e+00 3.0514101055238335e-01 -1.5264134635737259e-01 2.3837854974109887e-01 4.3145429082448655e-01
1.0517571501702374e+00 3.0673315167381188e-01 -1.4974917205368457e-01 2.3694879141473210e-01 4.3199328727203351e-01
1.0584562402987101e+00 3.0831564998003225e-01 -1.4685349324867669e-01 2.3549969111514149e-01 4.3250056730052600e-01
1.0651553304271830e+00 3.0988837559112331e-01 -1.4395452211638807e-01 2.3403115779641309e-01 4.3297622017742121e-01
1.0718544205556559e+00 3.1145119802532284e-01 -1.4105247022151779e-01 2.3254310283312934e-01 4.3342033854728990e-01
1.0785535106841286e+00 3.1300398621537867e-01 -1.3814754849689681e-01 2.3103544006122245e-01 4.3383301840352773e-01
1.0852526008126016e+00 3.1454660852517380e-01 -1.3523996722115017e-01 2.2950808581848547e-01 4.3421435905974087e-01
1.0919516909410745e+00 3.1607893276662186e-01 -1.3232993599655249e-01 2.2796095898472690e-01 4.3456446312081043e-01
1.0986507810695472e+00 3.1760082621683094e-01 -1.2941766372707733e-01 2.2639398102155384e-01 4.3488343645363831e-01
1.1053498711980201e+00 3.1911215563553247e-01 -1.2650335859664300e-01 2.2480707601176908e-01 4.3517138815757983e-01
1.1120489613264930e+00 3.2061278728277209e-01 -1.2358722804755831e-01 2.2320017069836862e-01 4.3542843053456559e-01
1.1187480514549657e+00 3.2210258693686022e-01 -1.2066947875916839e-01 2.2157319452312385e-01 4.3565467905891719e-01
1.1254471415834386e+00 3.2358141991257910e-01 -1.1775031662670354e-01 2.1992607966473471e-01 4.3585025234686031e-01
1.1321462317119115e+00 3.2504915107964311e-01 -1.1482994674033438e-01 2.1825876107653952e-01 4.3601527212573871e-01
1.1388453218403845e+00 3.2650564488141043e-01 -1.1190857336443331e-01 2.1657117652376615e-01 4.3614986320293347e-01
1.1455444119688571e+00 3.2795076535384221e-01 -1.0898639991704617e-01 2.1486326662031091e-01 4.3625415343449120e-01
1.1522435020973301e+00 3.2938437614470717e-01 -1.0606362894957497e-01 2.1313497486503000e-01 4.3632827369346433e-01
1.1589425922258030e+00 3.3080634053302771e-01 -1.0314046212667538e-01 2.1138624767752978e-01 4.3637235783796802e-01
1.1656416823542757e+00 3.3221652144876612e-01 -1.0021710020636945e-01 2.0961703443344082e-01 4.3638654267895760e-01
1.1723407724827486e+00 3.3361478149274704e-01 -9.7293743020376189e-02 2.0782728749916088e-01 4.3637096794772934e-01
1.1790398626112215e+00 3.3500098295681446e-01 -9.4370589454655207e-02 2.0601696226617888e-01 4.3632577626330366e-01
1.1857389527396942e+00 3.3637498784420766e-01 -9.1447837430150877e-02 2.0418601718516527e-01 4.3625111309992881e-01
1.1924380428681671e+00 3.3773665789015478e-01 -8.8525683883802844e-02 2.0233441379866424e-01 4.3614712675329537e-01
1.1991371329966400e+00 3.3908585458270718e-01 -8.5604324749741667e-02 2.0046211677385195e-01 4.3601396830729638e-01
1.2058362231251127e+00 3.4042243918377457e-01 -8.2683954940726029e-02 1.9856909393456021e-01 4.3585179160035431e-01
1.2125353132535857e+00 3.4174627275037373e-01 -7.9764768329806252e-02 1.9665531629269459e-01 4.3566075319149844e-01
1.2192344033820586e+00 3.4305721615608875e-01 -7.6846957732214990e-02 1.9472075807905950e-01 4.3544101232622656e-01
1.2259334935105315e+00 3.4435513011273711e-01 -7.3930714887485149e-02 1.9276539677357615e-01 4.3519273090215221e-01
1.2326325836390042e+00 3.4563987519223693e-01 -7.1016230441798167e-02 1.9078921313488084e-01 4.3491607343443944e-01
1.2393316737674771e+00 3.4691131184867124e-01 -6.8103693930563189e-02 1.8879219122929011e-01 4.3461120702102751e-01
1.2460307638959500e+00 3.4816930044054295e-01 -6.5193293761230869e-02 1.8677431845912035e-01 4.3427830130764672e-01
1.2527298540244227e+00 3.4941370125321780e-01 -6.2285217196341176e-02 1.8473558559034770e-01 4.3391752845262765e-01
1.2594289441528956e+00 3.5064437452154884e-01 -5.9379650336808171e-02 1.8267598677959568e-01 4.3352906309150563e-01
1.2661280342813686e+00 3.5186118045267811e-01 -5.6476778105444395e-02 1.8059551960043765e-01 4.3311308230142220e-01
1.2728271244098412e+00 3.5306397924901145e-01 -5.3576784230724692e-02 1.7849418506900050e-01 4.3266976556532583e-01
1.2795262145383142e+00 3.5425263113136041e-01 -5.0679851230792279e-02 1.7637198766885626e-01 4.3219929473597307e-01
1.2862253046667871e+00 3.5542699636224762e-01 -4.7786160397709658e-02 1.7422893537518969e-01 4.3170185399973304e-01
1.2929243947952598e+00 3.5658693526936991e-01 -4.4895891781954259e-02 1.7206503967822712e-01 4.3117762984019592e-01
1.2996234849237327e+00 3.5773230826921526e-01 -4.2009224177161741e-02 1.6988031560591432e-01 4.3062681100158839e-01
1.3063225750522056e+00 3.5886297589086263e-01 -3.9126335105085848e-02 1.6767478174602865e-01 4.3004958845218705e-01
1.3130216651806785e+00 3.5997879879995404e-01 -3.6247400800764142e-02 1.6544846026779400e-01 4.2944615534778774e-01
1.3197207553091512e+00 3.6107963782266267e-01 -3.3372596198073465e-02 1.6320137694183964e-01 4.2881670699415170e-01
1.3264198454376241e+00 3.6216535396992855e-01 -3.0502094915415254e-02 1.6093356116010663e-01 4.2816144080998703e-01
1.3331189355660971e+00 3.6323580846177406e-01 -2.7636069241691139e-02 1.5864504595477555e-01 4.2748055628956555e-01
1.3398180256945698e+00 3.6429086275174660e-01 -2.4774690122528024e-02 1.5633586801640170e-01 4.2677425496518007e-01
1.3465171158230427e+00 3.6533037855148331e-01 -2.1918127146752564e-02 1.5400606771126210e-01 4.2604274036945555e-01
1.3532162059515156e+00 3.6635421785539213e-01 -1.9066548533117480e-02 1.5165568909790564e-01 4.2528621799751565e-01
1.3599152960799883e+00 3.6736224296544295e-01 -1.6220121117279648e-02 1.4928477994289510e-01 4.2450489526900437e-01
1.3666143862084612e+00 3.6835431651606232e-01 -1.3379010339032309e-02 1.4689339173573174e-01 4.2369898148996415e-01
1.3733134763369341e+00 3.6933030149912444e-01 -1.0543380229793894e-02 1.4448157970295364e-01 4.2286868781457077e-01
1.3800125664654068e+00 3.7029006128903363e-01 -7.7133934003533258e-03 1.4204940282139636e-01 4.2201422720672577e-01
1.3867116565938797e+00 3.7123345966789073e-01 -4.8892110288742269e-03 1.3959692383060712e-01 4.2113581440150655e-01
1.3934107467223527e+00 3.7216036085073689e-01 -2.0709928491604995e-03 1.3712420924440311e-01 4.2023366586647593e-01
1.4001098368508256e+00 3.7307062951086933e-01 7.4110286081705001e-04 1.3463132936156294e-01 4.1930799976285071e-01
1.4068089269792983e+00 3.7396413080522151e-01 3.5469192901297353e-03 1.3211835827564233e-01 4.1835903590653001e-01
1.4135080171077712e+00 3.7484073039980237e-01 6.3463011058354710e-03 1.2958537388390387e-01 4.1738699572898486e-01
1.4202071072362441e+00 3.7570029449518738e-01 9.1390944636554339e-03 1.2703245789535159e-01 4.1639210223800854e-01
1.4269061973647168e+00 3.7654268985209788e-01 1.1925147018413816e-02 1.2445969583799309e-01 4.1537457997844085e-01
1.4336052874931897e+00 3.7736778381714081e-01 1.4704307934301820e-02 1.2186717706562097e-01 4.1433465499309952e-01
1.4403043776216626e+00 3.7817544434828854e-01 1.7476427894662496e-02 1.1925499476274863e-01 4.1327255478279479e-01
1.4470034677501353e+00 3.7896554004061572e-01 2.0241359111664303e-02 1.1662324594930552e-01 4.1218850826679232e-01
1.4537025578786082e+00 3.7973794015200163e-01 2.2998955335668505e-02 1.1397203148429588e-01 4.1108274574304032e-01
1.4604016480070812e+00 3.8049251462885009e-01 2.5749071864325863e-02 1.1130145606853596e-01 4.0995549884827626e-01
1.4671007381355539e+00 3.8122913413183057e-01 2.8491565551409963e-02 1.0861162824649286e-01 4.0880700051803698e-01
1.4737998282640268e+00 3.8194767006163249e-01 3.1226294815384883e-02 1.0590266040722071e-01 4.0763748494657376e-01
1.4804989183924997e+00 3.8264799458472498e-01 3.3953119647704887e-02 1.0317466878439022e-01 4.0644718754667336e-01
1.4871980085209724e+00 3.8332998065911539e-01 3.6671901620846242e-02 1.0042777345540466e-01 4.0523634490938476e-01
1.4938970986494453e+00 3.8399350206009819e-01 3.9382503896069024e-02 9.7662098339598435e-02 4.0400519476365215e-01
1.5005961887779182e+00 3.8463843340598741e-01 4.2084791230906290e-02 9.4877771195514021e-02 4.0275397593585621e-01
1.5072952789063911e+00 3.8526465018382478e-01 4.4778629986381276e-02 9.2074923617250365e-02 4.0148292830926163e-01
1.5139943690348638e+00 3.8587202877505594e-01 4.7463888133949292e-02 8.9253691029879512e-02 4.0019229278337454e-01
1.5206934591633368e+00 3.8646044648116806e-01 5.0140435262164156e-02 8.6414212683925157e-02 3.9888231123320744e-01
1.5273925492918097e+00 3.8702978154927975e-01 5.2808142583066132e-02 8.3556631648899760e-02 3.9755322646845476e-01
1.5340916394202824e+00 3.8757991319767765e-01 5.5466882938291696e-02 8.0681094805893444e-02 3.9620528219257795e-01
1.5407907295487553e+00 3.8811072164129756e-01 5.8116530804906648e-02 7.7787752839224372e-02 3.9483872296181155e-01
1.5474898196772282e+00 3.8862208811734694e-01 6.0756962301090026e-02 7.4876760227603478e-02 3.9345379414444026e-01
1.5541889098057009e+00 3.8911389491059295e-01 6.3388055191379161e-02 7.1948275233821940e-02 3.9205074187957006e-01
1.5608879999341738e+00 3.8958602537863724e-01 6.6009688891670151e-02 6.9002459893566848e-02 3.9062981303589323e-01
1.5675870900626467e+00 3.9003836397718572e-01 6.8621744473988250e-02 6.6039480003513909e-02 3.8919125517054359e-01
1.5742861801911194e+00 3.9047079628518833e-01 7.1224104670954275e-02 6.3059505108399028e-02 3.8773531648782039e-01
1.5809852703195924e+00 3.9088320902989659e-01 7.3816653879978933e-02 6.0062708487176618e-02 3.8626224579786622e-01
1.5876843604480653e+00 3.9127549011183127e-01 7.6399278167182477e-02 5.7049267138266045e-02 3.8477229247530181e-01
1.5943834505765382e+00 3.9164752862965185e-01 7.8971865271040581e-02 5.4019361763884874e-02 3.8326570641781821e-01
1.6010825407050109e+00 3.9199921490492012e-01 8.1534304605753297e-02 5.0973176753471079e-02 3.8174273800472908e-01
1.6077816308334838e+00 3.9233044050674976e-01 8.4086487264336790e-02 4.7910900166193544e-02 3.8020363805548385e-01
1.6144807209619567e+00 3.9264109827633403e-01 8.6628306021435453e-02 4.4832723712552994e-02 3.7864865778814422e-01
1.6211798110904294e+00 3.9293108235134389e-01 8.9159655335854307e-02 4.1738842735072113e-02 3.7707804877782541e-01
1.6278789012189023e+00 3.9320028819018832e-01 9.1680431352809844e-02 3.8629456188076068e-02 3.7549206291510312e-01
1.6345779913473752e+00 3.9344861259612873e-01 9.4190531905897060e-02 3.5504766616565188e-02 3.7389095236438968e-01
1.6412770814758479e+00 3.9367595374124020e-01 9.6689856518772821e-02 3.2364980134178295e-02 3.7227496952227906e-01
1.6479761716043209e+00 3.9388221119021077e-01 9.9178306406553743e-02 2.9210306400248263e-02 3.7064436697586339e-01
1.6546752617327938e+00 3.9406728592399221e-01 1.0165578447693803e-01 2.6040958595983453e-02 3.6899939746104693e-01
1.6613743518612665e+00 3.9423108036353666e-01 1.0412219533119467e-01 2.2857153400175328e-02 3.6734031382114596e-01
1.6680734419897394e+00 3.9437349839296970e-01 1.0657744526464491e-01 1.9659110963422086e-02 3.6566736896503077e-01
1.6747725321182123e+00 3.9449444538276668e-01 1.0902144226696386e-01 1.6447054881722274e-02 3.6398081582545011e-01
1.6814716222466852e+00 3.9459382821276318e-01 1.1145409602221301e-01 1.3221212169268236e-02 3.6228090731740392e-01
1.6881707123751579e+00 3.9467155529494752e-01 1.1387531790857433e-01 9.9818132303358294e-03 3.6056789629648933e-01
1.6948698025036308e+00 3.9472753659607035e-01 1.1628502099781081e-01 6.7290918303360737e-03 3.5884203551726918e-01
1.7015688926321038e+00 3.9476168366006426e-01 1.1868312005445092e-01 3.4632850660364332e-03 3.5710357759166644e-01
1.7082679827605765e+00 3.9477390963026426e-01 1.2106953153469734e-01 1.8463333495568821e-04 3.5535277494738832e-01
1.7149670728890494e+00 3.9476412927142313e-01 1.2344417358505846e-01 -3.1066196960606932e-03 3.5358987978638318e-01
1.7216661630175223e+00 3.9473225899151265e-01 1.2580696604070069e-01 -6.4102271230776428e-03 3.5181514404333486e-01
1.7283652531459950e+00 3.9467821686330373e-01 1.2815783042352211e-01 -9.7259388381161008e-03 3.5002881934419688e-01
1.7350643432744679e+00 3.9460192264571703e-01 1.3049668993994556e-01 -1.3053501563000135e-02 3.4823115696477103e-01
1.7417634334029408e+00 3.9450329780493743e-01 1.3282346947842949e-01 -1.6392658883998525e-02 3.4642240778933370e-01
1.7484625235314135e+00 3.9438226553528338e-01 1.3513809560669710e-01 -1.9743151287257010e-02 3.4460282226931310e-01
1.7551616136598864e+00 3.9423875077982456e-01 1.3744049656868160e-01 -2.3104716195013912e-02 3.4277265038202193e-01
1.7618607037883594e+00 3.9407268025073944e-01 1.3973060228118639e-01 -2.6477088002592540e-02 3.4093214158944823e-01
1.7685597939168323e+00 3.9388398244959588e-01 1.4200834433036777e-01 -2.9859998115947257e-02 3.3908154479726171e-01
1.7752588840453050e+00 3.9367258768731522e-01 1.4427365596790884e-01 -3.3253174989993521e-02 3.3722110831386359e-01
1.7819579741737779e+00 3.9343842810363305e-01 1.4652647210678135e-01 -3.6656344167979492e-02 3.3535107980930701e-01
1.7886570643022508e+00 3.9318143768654984e-01 1.4876672931687582e-01 -4.0069228321266526e-02 3.3347170627453143e-01
1.7953561544307235e+00 3.9290155229141793e-01 1.5099436582030648e-01 -4.3491547289913376e-02 3.3158323398062939e-01
1.8020552445591964e+00 3.9259870965976373e-01 1.5320932148644922e-01 -4.6923018123948376e-02 3.2968590843822571e-01
1.8087543346876693e+00 3.9227284943783891e-01 1.5541153782671113e-01 -5.0363355125317845e-02 3.2777997435697537e-01
1.8154534248161420e+00 3.9192391319489300e-01 1.5760095798903287e-01 -5.3812269890502265e-02 3.2586567560518553e-01
1.8221525149446149e+00 3.9155184444116120e-01 1.5977752675212212e-01 -5.7269471353788667e-02 3.2394325516956679e-01
1.8288516050730879e+00 3.9115658864555991e-01 1.6194119051941752e-01 -6.0734665831187480e-02 3.2201295511512162e-01
1.8355506952015606e+00 3.9073809325308390e-01 1.6409189731278351e-01 -6.4207557064985543e-02 3.2007501654517301e-01
1.8422497853300335e+00 3.9029630770189710e-01 1.6622959676593496e-01 -6.7687846268923352e-02 3.1812967956154153e-01
1.8489488754585064e+00 3.8983118344011158e-01 1.6835424011759062e-01 -7.1175232173985387e-02 3.1617718322487526e-01
1.8556479655869793e+00 3.8934267394224625e-01 1.7046578020435593e-01 -7.4669411074794564e-02 3.1421776551513902e-01
1.8623470557154520e+00 3.8883073472535973e-01 1.7256417145333386e-01 -7.8170076876598937e-02 3.1225166329226839e-01
1.8690461458439249e+00 3.8829532336485045e-01 1.7464936987446417e-01 -8.1676921142840628e-02 3.1027911225699456e-01
1.8757452359723978e+00 3.8773639951014066e-01 1.7672133305271320e-01 -8.5189633143129190e-02 3.0830034691195984e-01
1.8824443261008705e+00 3.8715392489988437e-01 1.7878002013992139e-01 -8.8707899901842843e-02 3.0631560052296547e-01
1.8891434162293435e+00 3.8654786337672226e-01 1.8082539184632040e-01 -9.2231406247396508e-02 3.0432510508032407e-01
1.8958425063578164e+00 3.8591818090189584e-01 1.8285741043189799e-01 -9.5759834861857837e-02 3.0232909126054081e-01
1.9025415964862891e+00 3.8526484556943380e-01 1.8487603969745534e-01 -9.9292866331121957e-02 3.0032778838817137e-01
1.9092406866147620e+00 3.8458782762001326e-01 1.8688124497541697e-01 -1.0283017919556650e-01 2.9832142439790976e-01
1.9159397767432349e+00 3.8388709945449029e-01 1.8887299312039221e-01 -1.0637145000117240e-01 2.9631022579691257e-01
1.9226388668717076e+00 3.8316263564709391e-01 1.9085125249948967e-01 -1.0991635335109882e-01 2.9429441762736769e-01
1.9293379570001805e+00 3.8241441295827683e-01 1.9281599298238455e-01 -1.1346456195769732e-01 2.9227422342931469e-01
1.9360370471286534e+00 3.8164241034721891e-01 1.9476718593113770e-01 -1.1701574669495052e-01 2.9024986520372559e-01
1.9427361372571263e+00 3.8084660898397571e-01 1.9670480418976843e-01 -1.2056957665132398e-01 2.8822156337585281e-01
1.9494352273855990e+00 3.8002699226126763e-01 1.9862882207357949e-01 -1.2412571918301532e-01 2.8618953675885200e-01
1.9561343175140720e+00 3.7918354580590263e-01 2.0053921535823574e-01 -1.2768383996758856e-01 2.8415400251768791e-01
1.9628334076425449e+00 3.7831625748982828e-01 2.0243596126859514e-01 -1.3124360305797805e-01 2.8211517613333120e-01
1.9695324977710176e+00 3.7742511744080587e-01 2.0431903846729363e-01 -1.3480467093685047e-01 2.8007327136725285e-01
1.9762315878994905e+00 3.7651011805270118e-01 2.0618842704308313e-01 -1.3836670457130987e-01 2.7802850022622466e-01
1.9829306780279634e+00 3.7557125399538682e-01 2.0804410849892280e-01 -1.4192936346793153e-01 2.7598107292743379e-01
1.9896297681564361e+00 3.7460852222451091e-01 2.0988606573996710e-01 -1.4549230572801794e-01 2.7393119786398562e-01
1.9963288582849090e+00 3.7362192199090527e-01 2.1171428306133086e-01 -1.4905518810311072e-01 2.7187908157076263e-01
2.0030279484133819e+00 3.7261145484908131e-01 2.1352874613533024e-01 -1.5261766605102131e-01 2.6982492869045493e-01
2.0097270385418549e+00 3.7157712466588882e-01 2.1532944199879281e-01 -1.5617939379191542e-01 2.6776894194009609e-01
2.0164261286703278e+00 3.7051893762858157e-01 2.1711635904002630e-01 -1.5974002436469506e-01 2.6571132207792331e-01
2.0231252187988003e+00 3.6943690225251907e-01 2.1888948698557423e-01 -1.6329920968360925e-01 2.6365226787060958e-01
2.0298243089272732e+00 3.6833102938850204e-01 2.2064881688676138e-01 -1.6685660059507848e-01 2.6159197606087670e-01
2.0365233990557461e+00 3.6720133222973755e-01 2.2239434110602824e-01 -1.7041184693471423e-01 2.5953064133549913e-01
2.0432224891842190e+00 3.6604782631842853e-01 2.2412605330305774e-01 -1.7396459758452326e-01 2.5746845629370624e-01
2.0499215793126919e+00 3.6487052955198462e-01 2.2584394842069369e-01 -1.7751450053027765e-01 2.5540561141599183e-01
2.0566206694411648e+00 3.6366946218884921e-01 2.2754802267065222e-01 -1.8106120291903688e-01 2.5334229503334127e-01
2.0633197595696373e+00 3.6244464685393818e-01 2.2923827351902731e-01 -1.8460435111680623e-01 2.5127869329688340e-01
2.0700188496981102e+00 3.6119610854368633e-01 2.3091469967159217e-01 -1.8814359076631768e-01 2.4921499014797638e-01
2.0767179398265831e+00 3.5992387463069758e-01 2.3257730105889507e-01 -1.9167856684491458e-01 2.4715136728873779e-01
2.0834170299550561e+00 3.5862797486799347e-01 2.3422607882115382e-01 -1.9520892372252954e-01 2.4508800415302551e-01
2.0901161200835290e+00 3.5730844139285650e-01 2.3586103529294750e-01 -1.9873430521973673e-01 2.4302507787787991e-01
2.0968152102120019e+00 3.5596530873026350e-01 2.3748217398770713e-01 -2.0225435466586497e-01 2.4096276327543564e-01
2.1035143003404748e+00 3.5459861379590513e-01 2.3908949958200676e-01 -2.0576871495715576e-01 2.3890123280531178e-01
2.1102133904689473e+00 3.5320839589881559e-01 2.4068301789967053e-01 -2.0927702861495276e-01 2.3684065654749004e-01
2.1169124805974202e+00 3.5179469674432634e-01 2.4226273589608699e-01 -2.1277893784392563e-01 2.3478120217571169e-01
2.1236115707258931e+00 3.5035756043555744e-01 2.4382866164176570e-01 -2.1627408459023828e-01 2.3272303493135285e-01
2.1303106608543660e+00 3.4889703347487899e-01 2.4538080430591641e-01 -2.1976211059978604e-01 2.3066631759778974e-01
2.1370097509828390e+00 3.4741316476518941e-01 2.4691917413996944e-01 -2.2324265747636274e-01 2.2861121047532157e-01
2.1437088411113119e+00 3.4590600561063062e-01 2.4844378246083634e-01 -2.2671536673977444e-01 2.2655787135662186e-01
2.1504079312397844e+00 3.4437560971693221e-01 2.4995464163401740e-01 -2.3017987988390229e-01 2.2450645550272633e-01
2.1571070213682573e+00 3.4282203319138133e-01 2.5145176505655842e-01 -2.3363583843470215e-01 2.2245711561956463e-01
2.1638061114967302e+00 3.4124533454241690e-01 2.5293516713985759e-01 -2.3708288400812233e-01 2.2041000183504675e-01
2.1705052016252031e+00 3.3964557467884354e-01 2.5440486329232587e-01 -2.4052065836792980e-01 2.1836526167670961e-01
2.1772042917536760e+00 3.3802281690866487e-01 2.5586086990190243e-01 -2.4394880348342654e-01 2.1632304004993447e-01
2.1839033818821489e+00 3.3637712693753169e-01 2.5730320431842701e-01 -2.4736696158704316e-01 2.1428347921674276e-01
2.1906024720106219e+00 3.3470857286680405e-01 2.5873188483587140e-01 -2.5077477523179470e-01 2.1224671877517892e-01
2.1973015621390943e+00 3.3301722519122356e-01 2.6014693067443251e-01 -2.5417188734858376e-01 2.1021289563928891e-01
2.2040006522675673e+00 3.3130315679619310e-01 2.6154836196248826e-01 -2.5755794130333798e-01 2.0818214401970181e-01
2.2106997423960402e+00 3.2956644295466347e-01 2.6293619971841919e-01 -2.6093258095396371e-01 2.0615459540482556e-01
2.2173988325245131e+00 3.2780716132362131e-01 2.6431046583229706e-01 -2.6429545070710569e-01 2.0413037854266169e-01
2.2240979226529860e+00 3.2602539194017810e-01 2.6567118304744380e-01 -2.6764619557469504e-01 2.0210961942325067e-01
2.2307970127814589e+00 3.2422121721725655e-01 2.6701837494186081e-01 -2.7098446123027203e-01 2.0009244126175432e-01
2.2374961029099314e+00 3.2239472193887247e-01 2.6835206590953292e-01 -2.7430989406506878e-01 1.9807896448218504e-01
2.2441951930384043e+00 3.2054599325506355e-01 2.6967228114163722e-01 -2.7762214124386503e-01 1.9606930670177833e-01
2.2508942831668772e+00 3.1867512067745235e-01 2.7097904660818389e-01 -2.8092085076105838e-01 1.9406358271582624e-01
2.2575933732953501e+00 3.1678219607279956e-01 2.7227238903869067e-01 -2.8420567149570902e-01 1.9206190448346544e-01
2.2642924634238231e+00 3.1486731365680148e-01 2.7355233590308758e-01 -2.8747625326663395e-01 1.9006438111402221e-01
2.2709915535522960e+00 3.1293056998777902e-01 2.7481891539267167e-01 -2.9073224688730737e-01 1.8807111885398770e-01
2.2776906436807689e+00 3.1097206395979882e-01 2.7607215640087024e-01 -2.9397330422037005e-01 1.8608222107470948e-01
2.2843897338092414e+00 3.0899189679544553e-01 2.7731208850393108e-01 -2.9719907823184522e-01 1.8409778826076478e-01
2.2910888239377143e+00 3.0699017203824269e-01 2.7853874194154388e-01 -3.0040922304504986e-01 1.8211791799901952e-01
2.2977879140661872e+00 3.0496699554472501e-01 2.7975214759739497e-01 -3.0360339399418718e-01 1.8014270496838169e-01
2.3044870041946601e+00 3.0292247547615758e-01 2.8095233697965993e-01 -3.0678124767761211e-01 1.7817224093025258e-01
2.3111860943231330e+00 3.0085672228990407e-01 2.8213934220143611e-01 -3.0994244201075544e-01 1.7620661471968330e-01
2.3178851844516060e+00 2.9876984873044249e-01 2.8331319596111887e-01 -3.1308663627869526e-01 1.7424591223724234e-01
2.3245842745800784e+00 2.9666196982002802e-01 2.8447393152272499e-01 -3.1621349118836511e-01 1.7229021644159992e-01
2.3312833647085514e+00 2.9453320284900114e-01 2.8562158269616589e-01 -3.1932266892038608e-01 1.7033960734283510e-01
2.3379824548370243e+00 2.9238366736574362e-01 2.8675618381747398e-01 -3.2241383318051031e-01 1.6839416199647250e-01
2.3446815449654972e+00 2.9021348516627782e-01 2.8787776972898593e-01 -3.2548664925066662e-01 1.6645395449825318e-01
2.3513806350939701e+00 2.8802278028351130e-01 2.8898637575948577e-01 -3.2854078403959397e-01 1.6451905597964686e-01
2.3580797252224430e+00 2.8581167897612536e-01 2.9008203770431040e-01 -3.3157590613305288e-01 1.6258953460411107e-01
2.3647788153509159e+00 2.8358030971710702e-01 2.9116479180542210e-01 -3.3459168584360116e-01 1.6066545556410303e-01
2.3714779054793884e+00 2.8132880318192399e-01 2.9223467473144982e-01 -3.3758779525992427e-01 1.5874688107885088e-01
2.3781769956078613e+00 2.7905729223667819e-01 2.9329172355787853e-01 -3.4056390829602895e-01 1.5683387039275384e-01
2.3848760857363343e+00 2.7676591192623168e-01 2.9433597574738501e-01 -3.4351970074028110e-01 1.5492647977439708e-01
2.3915751758648072e+00 2.7445479946067081e-01 2.9536746912947781e-01 -3.4645485030275186e-01 1.5302476251685895e-01
2.3982742659932801e+00 2.7212409420257777e-01 2.9638624188072399e-01 -3.4936903666317731e-01 1.5112876893834057e-01
2.4049733561217530e+00 2.6977393765366536e-01 2.9739233250481895e-01 -3.5226194151814966e-01 1.4923854638367468e-01
2.4116724462502255e+00 2.6740447344109258e-01 2.9838577981266667e-01 -3.5513324862784479e-01 1.4735413922660012e-01
2.4183715363786984e+00 2.6501584730347855e-01 2.9936662290248295e-01 -3.5798264386229600e-01 1.4547558887279732e-01
2.4250706265071713e+00 2.6260820707661636e-01 3.0033490113992478e-01 -3.6080981524720240e-01 1.4360293376368793e-01
2.4317697166356442e+00 2.6018170267888641e-01 3.0129065413825068e-01 -3.6361445300926809e-01 1.4173620938099873e-01
2.4384688067641171e+00 2.5773648609637057e-01 3.0223392173851588e-01 -3.6639624962106165e-01 1.3987544825209314e-01
2.4451678968925901e+00 2.5527271136766944e-01 3.0316474398980592e-01 -3.6915489984538929e-01 1.3802067995607162e-01
2.4518669870210630e+00 2.5279053456842143e-01 3.0408316112951300e-01 -3.7189010077917306e-01 1.3617193113064308e-01
2.4585660771495355e+00 2.5029011379552701e-01 3.0498921356365938e-01 -3.7460155189682709e-01 1.3432922547976917e-01
2.4652651672780084e+00 2.4777160915107616e-01 3.0588294184727127e-01 -3.7728895509312421e-01 1.3249258378208270e-01
2.4719642574064813e+00 2.4523518272598405e-01 3.0676438666480710e-01 -3.7995201472554324e-01 1.3066202390008413e-01
2.4786633475349542e+00 2.4268099858333142e-01 3.0763358881064551e-01 -3.8259043765609207e-01 1.2883756079011513e-01
2.4853624376634271e+00 2.4010922274141389e-01 3.0849058916963512e-01 -3.8520393329259617e-01 1.2701920651311349e-01
2.4920615277919000e+00 2.3752002315649950e-01 3.0933542869771169e-01 -3.8779221362944621e-01 1.2520697024615018e-01
2.4987606179203725e+00 2.3491356970530408e-01 3.1016814840258977e-01 -3.9035499328780737e-01 1.2340085829474652e-01
2.5054597080488454e+00 2.3229003416764227e-01 3.1098878932475676e-01 -3.9289198955594840e-01 1.2160087410570261e-01
2.5121587981773184e+00 2.2964959020828205e-01 3.1179739251829564e-01 -3.9540292242827690e-01 1.1980701828097469e-01
2.5188578883057913e+00 2.2699241335850354e-01 3.1259399903178442e-01 -3.9788751464381039e-01 1.1801928859236657e-01
2.5255569784342642e+00 2.2431868099769586e-01 3.1337864988944270e-01 -4.0034549172452910e-01 1.1623767999680498e-01
2.5322560685627371e+00 2.2162857233457187e-01 3.1415138607232068e-01 -4.0277658201300959e-01 1.1446218465244677e-01
2.5389551586912100e+00 2.1892226838813994e-01 3.1491224849960303e-01 -4.0518051670953703e-01 1.1269279193554244e-01
2.5456542488196825e+00 2.1619995196843600e-01 3.1566127801003030e-01 -4.0755702990869158e-01 1.1092948845805312e-01
2.5523533389481554e+00 2.1346180765701561e-01 3.1639851534344393e-01 -4.0990585863540657e-01 1.0917225808601752e-01
2.5590524290766283e+00 2.1070802178721118e-01 3.1712400112245709e-01 -4.1222674288049044e-01 1.0742108195866772e-01
2.5657515192051012e+00 2.0793878242415276e-01 3.1783777583425726e-01 -4.1451942563561311e-01 1.0567593850828851e-01
2.5724506093335742e+00 2.0515427934455649e-01 3.1853987981254356e-01 -4.1678365292774883e-01 1.0393680348081928e-01
2.5791496994620471e+00 2.0235470401628197e-01 3.1923035321960380e-01 -4.1901917385307319e-01 1.0220364995719494e-01
2.5858487895905196e+00 1.9954024957766064e-01 3.1990923602853494e-01 -4.2122574061030915e-01 1.0047644837542295e-01
2.5925478797189925e+00 1.9671111081659590e-01 3.2057656800561163e-01 -4.2340310853351931e-01 9.8755166553393281e-02
2.5992469698474654e+00 1.9386748414943966e-01 3.2123238869280668e-01 -4.2555103612433770e-01 9.7039769712419927e-02
2.6059460599759383e+00 1.9100956759964377e-01 3.2187673739046757e-01 -4.2766928508364027e-01 9.5330220501508800e-02
2.6126451501044112e+00 1.8813756077619059e-01 3.2250965314015401e-01 -4.2975762034264675e-01 9.3626479022351036e-02
2.6193442402328841e+00 1.8525166485180453e-01 3.2313117470763991e-01 -4.3181581009345360e-01 9.1928502855037370e-02
2.6260433303613571e+00 1.8235208254121016e-01 3.2374134056619874e-01 -4.3384362581951197e-01 9.0236247084298865e-02
2.6327424204898295e+00 1.7943901807898097e-01 3.2434018887997568e-01 -4.3584084232515063e-01 8.8549664326569300e-02
2.6394415106183025e+00 1.7651267719701350e-01 3.2492775748746405e-01 -4.3780723776422026e-01 8.6868704757892309e-02
2.6461406007467754e+00 1.7357326710208257e-01 3.2550408388528962e-01 -4.3974259366871399e-01 8.5193316142312542e-02
2.6528396908752483e+00 1.7062099645310508e-01 3.2606920521214572e-01 -4.4164669497664566e-01 8.3523443861010321e-02
2.6595387810037212e+00 1.6765607533822538e-01 3.2662315823292776e-01 -4.4351933005939959e-01 8.1859030942106059e-02
2.6662378711321941e+00 1.6467871525172362e-01 3.2716597932307179e-01 -4.4536029074855055e-01 8.0200018091126035e-02
2.6729369612606666e+00 1.6168912907074959e-01 3.2769770445310009e-01 -4.4716937236215204e-01 7.8546343722122519e-02
2.6796360513891395e+00 1.5868753103188343e-01 3.2821836917337832e-01 -4.4894637373049195e-01 7.6897943989439652e-02
2.6863351415176124e+00 1.5567413670752844e-01 3.2872800859908735e-01 -4.5069109722131162e-01 7.5254752820119689e-02
2.6930342316460854e+00 1.5264916298213449e-01 3.2922665739541440e-01 -4.5240334876448995e-01 7.3616701946939478e-02
2.6997333217745583e+00 1.4961282802825707e-01 3.2971434976296660e-01 -4.5408293787618820e-01 7.1983720942071533e-02
2.7064324119030312e+00 1.4656535128245379e-01 3.3019111942341084e-01 -4.5572967768245454e-01 7.0355737251361433e-02
2.7131315020315041e+00 1.4350695342102021e-01 3.3065699960534428e-01 -4.5734338494228705e-01 6.8732676229214168e-02
2.7198305921599766e+00 1.4043785633556785e-01 3.3111202303039861e-01 -4.5892388007015283e-01 6.7114461174081930e-02
2.7265296822884495e+00 1.3735828310844575e-01 3.3155622189958256e-01 -4.6047098715796242e-01 6.5501013364545418e-02
2.7332287724169224e+00 1.3426845798801063e-01 3.3198962787986547e-01 -4.6198453399649608e-01 6.3892252095982371e-02
2.7399278625453953e+00 1.3116860636374911e-01 3.3241227209100860e-01 -4.6346435209629533e-01 6.2288094717810133e-02
2.7466269526738682e+00 1.2805895474146040e-01 3.3282418509271416e-01 -4.6491027670853791e-01 6.0688456671126496e-02
2.7533260428023412e+00 1.2493973071805339e-01 3.3322539687194219e-01 -4.6632214684474854e-01 5.9093251527079546e-02
2.7600251329308136e+00 1.2181116295622765e-01 3.3361593683048973e-01 -4.6769980529604843e-01 5.7502391025790363e-02
2.7667242230592866e+00 1.1867348115913055e-01 3.3399583377286945e-01 -4.6904309865213900e-01 5.5915785115705649e-02
2.7734233131877595e+00 1.1552691604484291e-01 3.3436511589443918e-01 -4.7035187731964151e-01 5.4333341993505445e-02
2.7801224033162324e+00 1.1237169932074507e-01 3.3472381076980129e-01 -4.7162599553993650e-01 5.2754968144514705e-02
2.7868214934447053e+00 1.0920806365776903e-01 3.3507194534147572e-01 -4.7286531140650101e-01 5.1180568383608779e-02
2.7935205835731782e+00 1.0603624266453780e-01 3.3540954590884853e-01 -4.7406968688174245e-01 4.9610045896600896e-02
2.8002196737016511e+00 1.0285647086139520e-01 3.3573663811739968e-01 -4.7523898781332963e-01 4.8043302282100353e-02
2.8069187638301236e+00 9.9668983654328358e-02 3.3605324694821248e-01 -4.7637308395001909e-01 4.6480237593830062e-02
2.8136178539585965e+00 9.6474017308784688e-02 3.3635939670776765e-01 -4.7747184895697636e-01 4.4920750383391550e-02
2.8203169440870695e+00 9.3271808923388821e-02 3.3665511101802459e-01 -4.7853516043059069e-01 4.3364737743467455e-02
2.8270160342155424e+00 9.0062596403557849e-02 3.3694041280679321e-01 -4.7956289991278384e-01 4.1812095351448135e-02
2.8337151243440153e+00 8.6846618435020839e-02 3.3721532429839879e-01 -4.8055495290481076e-01 4.0262717513472629e-02
2.8404142144724882e+00 8.3624114457243742e-02 3.3747986700464278e-01 -4.8151120888055204e-01 3.8716497208871742e-02
2.8471133046009607e+00 8.0395324636762633e-02 3.3773406171606241e-01 -4.8243156129929687e-01 3.7173326135002321e-02
2.8538123947294336e+00 7.7160489840426921e-02 3.3797792849349217e-01 -4.8331590761801690e-01 3.5633094752460556e-02
2.8605114848579065e+00 7.3919851608566359e-02 3.3821148665993089e-01 -4.8416414930315782e-01 3.4095692330657811e-02
2.8672105749863794e+00 7.0673652128217621e-02 3.3843475479273993e-01 -4.8497619184242302e-01 3.2561006993626976e-02
2.8739096651148524e+00 6.7422134206062259e-02 3.3864775071610720e-01 -4.8575194475531802e-01 3.1028925766326352e-02
2.8806087552433253e+00 6.4165541241368043e-02 3.3885049149383462e-01 -4.8649132160350439e-01 2.9499334621224352e-02
2.8873078453717977e+00 6.0904117198896365e-02 3.3904299342244743e-01 -4.8719424000075129e-01 2.7972118525154265e-02
2.8940069355002707e+00 5.7638106581720562e-02 3.3922527202461505e-01 -4.8786062162232297e-01 2.6447161486481550e-02
2.9007060256287436e+00 5.4367754403986959e-02 3.3939734204288952e-01 -4.8849039221389784e-01 2.4924346602552681e-02
2.9074051157572165e+00 5.1093306163617215e-02 3.3955921743376316e-01 -4.8908348160001835e-01 2.3403556107409643e-02
2.9141042058856894e+00 4.7815007814957809e-02 3.3971091136204623e-01 -4.8963982369206943e-01 2.1884671419757567e-02
2.9208032960141623e+00 4.4533105741378226e-02 3.3985243619556710e-01 -4.9015935649578479e-01 2.0367573191171082e-02
2.9275023861426352e+00 4.1247846727820676e-02 3.3998380350019497e-01 -4.9064202211827918e-01 1.8852141354525422e-02
2.9342014762711077e+00 3.7959477933304411e-02 3.4010502403518800e-01 -4.9108776677460597e-01 1.7338255172638539e-02
2.9409005663995806e+00 3.4668246863385994e-02 3.4021610774886701e-01 -4.9149654079383792e-01 1.5825793287109664e-02
2.9475996565280536e+00 3.1374401342581459e-02 3.4031706377461712e-01 -4.9186829862467002e-01 1.4314633767341840e-02
2.9542987466565265e+00 2.8078189486748957e-02 3.4040790042721847e-01 -4.9220299884054364e-01 1.2804654159732552e-02
2.9609978367849994e+00 2.4779859675437658e-02 3.4048862519950701e-01 -4.9250060414428953e-01 1.1295731537019973e-02
2.9676969269134723e+00 2.1479660524204414e-02 3.4055924475936761e-01 -4.9276108137228924e-01 9.7877425477702930e-03
2.9743960170419448e+00 1.8177840856901446e-02 3.4061976494706014e-01 -4.9298440149815304e-01 8.2805634659924021e-03
2.9810951071704177e+00 1.4874649677937019e-02 3.4067019077288052e-01 -4.9317053963591756e-01 6.7740702408650407e-03
2.9877941972988906e+00 1.1570336144589960e-02 3.4071052641515026e-01 -4.9331947504318530e-01 5.2681385465169935e-03
2.9944932874273635e+00 8.2651495392315130e-03 3.4074077521853952e-01 -4.9343119112333766e-01 3.7626438319221249e-03
3.0011923775558365e+00 4.9593392415033417e-03 3.4076093969272592e-01 -4.9350567542721491e-01 2.2574613708923399e-03
3.0078914676843094e+00 1.6531547005497003e-03 3.4077102151138589e-01 -4.9354291965462999e-01 7.5246631207823590e-04
3.0145905578127823e+00 -1.6531545927811891e-03 3.4077102151152400e-01 -4.9354291965526842e-01 -7.5246627098165837e-04
3.0212896479412548e+00 -4.9593391337396930e-03 3.4076093969313814e-01 -4.9350567542913776e-01 -2.2574613297890560e-03
3.0279887380697277e+00 -8.2651494314795425e-03 3.4074077521922086e-01 -4.9343119112656308e-01 -3.7626437908068674e-03
3.0346878281982006e+00 -1.1570336036858586e-02 3.4071052641609567e-01 -4.9331947504772644e-01 -5.2681385053862800e-03
3.0413869183266735e+00 -1.4874649570236792e-02 3.4067019077408822e-01 -4.9317053964174645e-01 -6.7740701997167155e-03
3.0480860084551464e+00 -1.8177840749265289e-02 3.4061976494853280e-01 -4.9298440150529582e-01 -8.2805634248120027e-03
3.0547850985836194e+00 -2.1479660416664721e-02 3.4055924476111260e-01 -4.9276108138075325e-01 -9.7877425065481458e-03
3.0614841887120918e+00 -2.4779859567989428e-02 3.4048862520153411e-01 -4.9250060415388741e-01 -1.1295731495767319e-02
3.0681832788405647e+00 -2.8078189379375777e-02 3.4040790042953573e-01 -4.9220299885106927e-01 -1.2804654118463439e-02
3.0748823689690377e+00 -3.1374401235268384e-02 3.4031706377722903e-01 -4.9186829863601050e-01 -1.4314633726062655e-02
3.0815814590975106e+00 -3.4668246756125502e-02 3.4021610775177374e-01 -4.9149654080602467e-01 -1.5825793245815564e-02
3.0882805492259835e+00 -3.7959477826097453e-02 3.4010502403838511e-01 -4.9108776678780852e-01 -1.7338255131314408e-02
3.0949796393544564e+00 -4.1247846620676050e-02 3.3998380350367363e-01 -4.9064202213273977e-01 -1.8852141313150706e-02
3.1016787294829293e+00 -4.4533105634312266e-02 3.3985243619931726e-01 -4.9015935651168963e-01 -2.0367573149727983e-02
3.1083778196114018e+00 -4.7815007707998430e-02 3.3971091136606496e-01 -4.8963982370934922e-01 -2.1884671378244097e-02
3.1150769097398747e+00 -5.1093306056791667e-02 3.3955921743805290e-01 -4.8908348161858112e-01 -2.3403556065825920e-02
3.1217759998683476e+00 -5.4367754297304852e-02 3.3939734204745131e-01 -4.8849039223374213e-01 -2.4924346560896000e-02
3.1284750899968206e+00 -5.7638106475185490e-02 3.3922527202945207e-01 -4.8786062164341093e-01 -2.6447161444752242e-02
3.1351741801252935e+00 -6.0904117092511888e-02 3.3904299342756344e-01 -4.8719424002305861e-01 -2.7972118483349951e-02
3.1418732702537664e+00 -6.4165541135141085e-02 3.3885049149923202e-01 -4.8649132162703923e-01 -2.9499334579337975e-02
3.1485723603822389e+00 -6.7422134100003292e-02 3.3864775072178599e-01 -4.8575194478011924e-01 -3.1028925724346814e-02
3.1552714505107118e+00 -7.0673652022340494e-02 3.3843475479869817e-01 -4.8497619186854080e-01 -3.2561006951543084e-02
3.1619705406391847e+00 -7.3919851502882689e-02 3.3821148666616602e-01 -4.8416414933061497e-01 -3.4095692288462452e-02
3.1686696307676576e+00 -7.7160489734962118e-02 3.3797792850000663e-01 -4.8331590764683963e-01 -3.5633094710136939e-02
3.1753687208961305e+00 -8.0395324531559065e-02 3.3773406172286452e-01 -4.8243156132953741e-01 -3.7173326092528679e-02
3.1820678110246035e+00 -8.3624114352276874e-02 3.3747986701172927e-01 -4.8151120891200988e-01 -3.8716497166284600e-02
3.1887669011530764e+00 -8.6846618330242223e-02 3.3721532430576218e-01 -4.8055495293720268e-01 -4.0262717470825514e-02
3.1954659912815488e+00 -9.0062596298927253e-02 3.3694041281442827e-01 -4.7956289994587697e-01 -4.1812095308783451e-02
3.2021650814100218e+00 -9.3271808818890869e-02 3.3665511102593176e-01 -4.7853516046428307e-01 -4.3364737700801383e-02
3.2088641715384947e+00 -9.6474017204432827e-02 3.3635939671595372e-01 -4.7747184899133155e-01 -4.4920750340707652e-02
3.2155632616669676e+00 -9.9668983550161155e-02 3.3605324695668820e-01 -4.7637308398525680e-01 -4.6480237551080932e-02
3.2222623517954405e+00 -1.0285647075746604e-01 3.3573663812617544e-01 -4.7523898784976887e-01 -4.8043302239217732e-02
3.2289614419239134e+00 -1.0603624256089819e-01 3.3540954591792999e-01 -4.7406968691968893e-01 -4.9610045853517061e-02
3.2356605320523859e+00 -1.0920806355444759e-01 3.3507194535086082e-01 -4.7286531144606381e-01 -5.1180568340295551e-02
3.2423596221808588e+00 -1.1237169921772790e-01 3.3472381077948299e-01 -4.7162599558083074e-01 -5.2754968101030503e-02
3.2490587123093317e+00 -1.1552691594212665e-01 3.3436511590441642e-01 -4.7035187736174972e-01 -5.4333341949872813e-02
3.2557578024378047e+00 -1.1867348105670905e-01 3.3399583378313952e-01 -4.6904309869540550e-01 -5.5915785071930721e-02
3.2624568925662776e+00 -1.2181116285409729e-01 3.3361593684105101e-01 -4.6769980534042954e-01 -5.7502390981876483e-02
3.2691559826947505e+00 -1.2493973061622245e-01 3.3322539688279645e-01 -4.6632214689024631e-01 -5.9093251483021358e-02
3.2758550728232234e+00 -1.2805895463994821e-01 3.3282418510386619e-01 -4.6491027675519753e-01 -6.0688456626910525e-02
3.2825541629516959e+00 -1.3116860626257640e-01 3.3241227210246371e-01 -4.6346435214416609e-01 -6.2288094673421571e-02
3.2892532530801688e+00 -1.3426845788723166e-01 3.3198962789164127e-01 -4.6198453404569534e-01 -6.3892252051378176e-02
3.2959523432086417e+00 -1.3735828300811748e-01 3.3155622191169759e-01 -4.6047098720859930e-01 -6.5501013319688023e-02
3.3026514333371146e+00 -1.4043785623564400e-01 3.3111202304283516e-01 -4.5892388012205743e-01 -6.7114461129018130e-02
3.3093505234655876e+00 -1.4350695332142013e-01 3.3065699961807127e-01 -4.5734338499519084e-01 -6.8732676184016836e-02
3.3160496135940605e+00 -1.4656535118310660e-01 3.3019111943640078e-01 -4.5572967773611384e-01 -7.0355737206093782e-02
3.3227487037225329e+00 -1.4961282792912584e-01 3.2971434977620517e-01 -4.5408293793045656e-01 -7.1983720896768813e-02
3.3294477938510059e+00 -1.5264916288322553e-01 3.2922665740890417e-01 -4.5240334881935296e-01 -7.3616701901601050e-02
3.3361468839794788e+00 -1.5567413660888818e-01 3.2872800861284673e-01 -4.5069109727689105e-01 -7.5254752774707528e-02
3.3428459741079517e+00 -1.5868753093358720e-01 3.2821836918743647e-01 -4.4894637378701857e-01 -7.6897943943884453e-02
3.3495450642364246e+00 -1.6168912897288173e-01 3.2769770446748769e-01 -4.4716937241989985e-01 -7.8546343676340086e-02
3.3562441543648975e+00 -1.6467871515434726e-01 3.2716597933780878e-01 -4.4536029080771988e-01 -8.0200018045051141e-02
3.3629432444933705e+00 -1.6765607524133797e-01 3.2662315824800781e-01 -4.4351933011992917e-01 -8.1859030895753054e-02
3.3696423346218429e+00 -1.7062099635665917e-01 3.2606920522754845e-01 -4.4164669503829057e-01 -8.3523443814454160e-02
3.3763414247503158e+00 -1.7357326700606840e-01 3.2550408390100982e-01 -4.3974259373142260e-01 -8.5193316095562993e-02
3.3830405148787888e+00 -1.7651267710141891e-01 3.2492775750349528e-01 -4.3780723782793890e-01 -8.6868704710958755e-02
3.3897396050072617e+00 -1.7943901798381046e-01 3.2434018889631849e-01 -4.3584084238986881e-01 -8.8549664279450171e-02
3.3964386951357346e+00 -1.8235208244648679e-01 3.2374134058286136e-01 -4.3384362588526598e-01 -9.0236247036980952e-02
3.4031377852642075e+00 -1.8525166475755339e-01 3.2313117472463204e-01 -4.3181581016028658e-01 -9.1928502807504364e-02
3.4098368753926800e+00 -1.8813756068251095e-01 3.2250965315751856e-01 -4.2975762041073740e-01 -9.3626478974532454e-02
3.4165359655211529e+00 -1.9100956750660067e-01 3.2187673740823175e-01 -4.2766928515308922e-01 -9.5330220453367490e-02
3.4232350556496258e+00 -1.9386748405695386e-01 3.2123238871093351e-01 -4.2555103619495427e-01 -9.7039769664021114e-02
3.4299341457780987e+00 -1.9671111072454500e-01 3.2057656802404405e-01 -4.2340310860502139e-01 -9.8755166504830155e-02
3.4366332359065717e+00 -1.9954024948594007e-01 3.1990923604722332e-01 -4.2122574068244734e-01 -1.0047644832677460e-01
3.4433323260350446e+00 -2.0235470392483712e-01 3.1923035323852145e-01 -4.1901917392569998e-01 -1.0220364990850522e-01
3.4500314161635175e+00 -2.0515427925339347e-01 3.1853987983169246e-01 -4.1678365300085035e-01 -1.0393680343208764e-01
3.4567305062919900e+00 -2.0793878233333501e-01 3.1783777585366663e-01 -4.1451942570930972e-01 -1.0567593845946996e-01
3.4634295964204629e+00 -2.1070802169684349e-01 3.1712400114217543e-01 -4.1222674295500727e-01 -1.0742108190968128e-01
3.4701286865489358e+00 -2.1346180756721447e-01 3.1639851536352476e-01 -4.0990585871100788e-01 -1.0917225803676645e-01
3.4768277766774087e+00 -2.1619995187928476e-01 3.1566127803050997e-01 -4.0755702998556220e-01 -1.1092948840846650e-01
3.4835268668058816e+00 -2.1892226829962172e-01 3.1491224852046878e-01 -4.0518051678758943e-01 -1.1269279188564960e-01
3.4902259569343546e+00 -2.2162857224662888e-01 3.1415138609354309e-01 -4.0277658209204870e-01 -1.1446218460231906e-01
3.4969250470628270e+00 -2.2431868091030782e-01 3.1337864991101144e-01 -4.0034549180449758e-01 -1.1623767994645776e-01
3.5036241371912999e+00 -2.2699241327164990e-01 3.1259399905368856e-01 -3.9788751472465189e-01 -1.1801928854181420e-01
3.5103232273197729e+00 -2.2964959012196615e-01 3.1179739254053579e-01 -3.9540292250998021e-01 -1.1980701823021679e-01
3.5170223174482458e+00 -2.3229003408189286e-01 3.1098878934734581e-01 -3.9289198963854866e-01 -1.2160087405472407e-01
3.5237214075767187e+00 -2.3491356962015317e-01 3.1016814842554197e-01 -3.9035499337134610e-01 -1.2340085824352945e-01
3.5304204977051916e+00 -2.3752002307207093e-01 3.0933542872108677e-01 -3.8779221371408712e-01 -1.2520697019462357e-01
3.5371195878336645e+00 -2.4010922265783152e-01 3.0849058919349232e-01 -3.8520393337849362e-01 -1.2701920646121692e-01
3.5438186779621370e+00 -2.4268099850048402e-01 3.0763358883492792e-01 -3.8259043774305351e-01 -1.2883756073792521e-01
3.5505177680906099e+00 -2.4523518264368085e-01 3.0676438668941758e-01 -3.7995201481325619e-01 -1.3066202384772066e-01
3.5572168582190828e+00 -2.4777160906914686e-01 3.0588294187212278e-01 -3.7728895518130551e-01 -1.3249258372965048e-01
3.5639159483475558e+00 -2.5029011371387633e-01 3.0498921358870290e-01 -3.7460155198530803e-01 -1.3432922542732720e-01
3.5706150384760287e+00 -2.5279053448704986e-01 3.0408316115474826e-01 -3.7189010086793689e-01 -1.3617193107819164e-01
3.5773141286045016e+00 -2.5527271128666773e-01 3.0316474401527943e-01 -3.6915489993457096e-01 -1.3802067990355249e-01
3.5840132187329741e+00 -2.5773648601589283e-01 3.0223392176430708e-01 -3.6639624971090873e-01 -1.3987544819940381e-01
3.5907123088614470e+00 -2.6018170259910062e-01 3.0129065416444523e-01 -3.6361445310005536e-01 -1.4173620932802511e-01
3.5974113989899199e+00 -2.6260820699762688e-01 3.0033490116657358e-01 -3.6080981533908518e-01 -1.4360293371036381e-01
3.6041104891183928e+00 -2.6501584722523436e-01 2.9936662292955335e-01 -3.5798264395511953e-01 -1.4547558881918665e-01
3.6108095792468657e+00 -2.6740447336356077e-01 2.9838577984013986e-01 -3.5513324872151247e-01 -1.4735413917274320e-01
3.6175086693753387e+00 -2.6977393757681223e-01 2.9739233253267688e-01 -3.5226194161260099e-01 -1.4923854632959366e-01
3.6242077595038116e+00 -2.7212409412636929e-01 2.9638624190894897e-01 -3.4936903675835407e-01 -1.5112876888405510e-01
3.6309068496322841e+00 -2.7445479938510092e-01 2.9536746915806711e-01 -3.4645485039863277e-01 -1.5302476246237304e-01
3.6376059397607570e+00 -2.7676591185132809e-01 2.9433597577635273e-01 -3.4351970083688710e-01 -1.5492647971969836e-01
3.6443050298892299e+00 -2.7905729216248309e-01 2.9329172358724576e-01 -3.4056390839339895e-01 -1.5683387033782348e-01
3.6510041200177028e+00 -2.8132880310846337e-01 2.9223467476122839e-01 -3.3758779535807210e-01 -1.5874688102367832e-01
3.6577032101461757e+00 -2.8358030964467179e-01 2.9116479183576016e-01 -3.3459168594277489e-01 -1.6066545550858313e-01
3.6644023002746486e+00 -2.8581167890473935e-01 2.9008203773521685e-01 -3.3157590623323857e-01 -1.6258953454825706e-01
3.6711013904031211e+00 -2.8802278021292493e-01 2.8898637579082731e-01 -3.2854078414051585e-01 -1.6451905592358071e-01
3.6778004805315940e+00 -2.9021348509618761e-01 2.8787776976060192e-01 -3.2548664935200156e-01 -1.6645395444211203e-01
3.6844995706600669e+00 -2.9238366729592474e-01 2.8675618384924634e-01 -3.2241383328202239e-01 -1.6839416194035203e-01
3.6911986607885399e+00 -2.9453320277937317e-01 2.8562158272805421e-01 -3.1932266902199569e-01 -1.7033960728676112e-01
3.6978977509170128e+00 -2.9666196975066594e-01 2.8447393155477230e-01 -3.1621349129016396e-01 -1.7229021638552311e-01
3.7045968410454857e+00 -2.9876984866154133e-01 2.8331319599343213e-01 -3.1308663638090761e-01 -1.7424591218105548e-01
3.7112959311739586e+00 -3.0085672222169751e-01 2.8213934223414167e-01 -3.0994244211363930e-01 -1.7620661466326476e-01
3.7179950213024311e+00 -3.0292247540878903e-01 2.8095233701283062e-01 -3.0678124778128535e-01 -1.7817224087354516e-01
3.7246941114309040e+00 -3.0496699547816664e-01 2.7975214763100581e-01 -3.0360339409851567e-01 -1.8014270491144599e-01
3.7313932015593769e+00 -3.0699017197253353e-01 2.7853874197561346e-01 -3.0040922315003932e-01 -1.8211791794185608e-01
3.7380922916878498e+00 -3.0899189673057281e-01 2.7731208853845091e-01 -2.9719907833747261e-01 -1.8409778820338682e-01
3.7447913818163228e+00 -3.1097206389572668e-01 2.7607215643582084e-01 -2.9397330432659452e-01 -1.8608222101713592e-01
3.7514904719447957e+00 -3.1293056992447682e-01 2.7481891542803816e-01 -2.9073224699409422e-01 -1.8807111879623184e-01
3.7581895620732682e+00 -3.1486731359425968e-01 2.7355233593886685e-01 -2.8747625337396515e-01 -1.9006438105608772e-01
3.7648886522017411e+00 -3.1678219601103247e-01 2.7227238907489132e-01 -2.8420567160358284e-01 -1.9206190442534829e-01
3.7715877423302140e+00 -3.1867512061648445e-01 2.7097904664481787e-01 -2.8092085086947766e-01 -1.9406358265752177e-01
3.7782868324586869e+00 -3.2054599319489063e-01 2.6967228117869896e-01 -2.7762214135280661e-01 -1.9606930664329511e-01
3.7849859225871598e+00 -3.2239472187960194e-01 2.6835206594707450e-01 -2.7430989417453616e-01 -1.9807896442352507e-01
3.7916850127156327e+00 -3.2422121715916807e-01 2.6701837498002462e-01 -2.7098446134034265e-01 -2.0009244120290107e-01
3.7983841028441057e+00 -3.2602539188308777e-01 2.6567118308612708e-01 -2.6764619568524006e-01 -2.0210961936427435e-01
3.8050831929725781e+00 -3.2780716126718312e-01 2.6431046587131390e-01 -2.6429545081794220e-01 -2.0413037848364868e-01
3.8117822831010510e+00 -3.2956644289859227e-01 2.6293619975762006e-01 -2.6093258106496797e-01 -2.0615459534582786e-01
3.8184813732295240e+00 -3.3130315674037564e-01 2.6154836200182002e-01 -2.5755794141450072e-01 -2.0818214396071322e-01
3.8251804633579969e+00 -3.3301722513573329e-01 2.6014693071394407e-01 -2.5417188746000513e-01 -2.1021289558024875e-01
3.8318795534864698e+00 -3.3470857281182614e-01 2.5873188487566967e-01 -2.5077477534361525e-01 -2.1224671871600664e-01
3.8385786436149427e+00 -3.3637712688319837e-01 2.5730320435858084e-01 -2.4736696169929834e-01 -2.1428347915740883e-01
3.8452777337434152e+00 -3.3802281685498198e-01 2.5586086994240281e-01 -2.4394880359599255e-01 -2.1632303999049055e-01
3.8519768238718881e+00 -3.3964557462595896e-01 2.5440486333325008e-01 -2.4052065848084433e-01 -2.1836526161713779e-01
3.8586759140003610e+00 -3.4124533449042249e-01 2.5293516718125220e-01 -2.3708288412140985e-01 -2.2041000177533898e-01
3.8653750041288339e+00 -3.4282203314032600e-01 2.5145176509844824e-01 -2.3363583854837275e-01 -2.2245711555972003e-01
3.8720740942573069e+00 -3.4437560966683073e-01 2.4995464167641113e-01 -2.3017987999795547e-01 -2.2450645544274764e-01
3.8787731843857798e+00 -3.4590600556146894e-01 2.4844378250372820e-01 -2.2671536685419896e-01 -2.2655787129651489e-01
3.8854722745142527e+00 -3.4741316471693190e-01 2.4691917418334225e-01 -2.2324265759113765e-01 -2.2861121041509491e-01
3.8921713646427252e+00 -3.4889703342748035e-01 2.4538080434974616e-01 -2.1976211071488191e-01 -2.3066631753745526e-01
3.8988704547711981e+00 -3.5035756038897431e-01 2.4382866168602643e-01 -2.1627408470561926e-01 -2.3272303487092602e-01
3.9055695448996710e+00 -3.5179469669851682e-01 2.4226273594075093e-01 -2.1277893795955066e-01 -2.3478120211521220e-01
3.9122686350281439e+00 -3.5320839585371083e-01 2.4068301794469374e-01 -2.0927702873076923e-01 -2.3684065648694549e-01
3.9189677251566168e+00 -3.5459861375152413e-01 2.3908949962739273e-01 -2.0576871507309827e-01 -2.3890123274476627e-01
3.9256668152850898e+00 -3.5596530868675913e-01 2.3748217403353450e-01 -2.0225435478189885e-01 -2.4096276321492807e-01
3.9323659054135622e+00 -3.5730844135012463e-01 2.3586103533916064e-01 -1.9873430533586045e-01 -2.4302507781741822e-01
3.9390649955420352e+00 -3.5862797482590597e-01 2.3422607886768995e-01 -1.9520892383878591e-01 -2.4508800409258652e-01
3.9457640856705081e+00 -3.5992387458922914e-01 2.3257730110575220e-01 -1.9167856696138644e-01 -2.4715136722827324e-01
3.9524631757989810e+00 -3.6119610850291717e-01 2.3091469971882625e-01 -1.8814359088309487e-01 -2.4921499008743148e-01
3.9591622659274539e+00 -3.6244464681393435e-01 2.2923827356667834e-01 -1.8460435123391272e-01 -2.5127869323623392e-01
3.9658613560559268e+00 -3.6366946214948009e-01 2.2754802271863489e-01 -1.8106120303633755e-01 -2.5334229497264149e-01
3.9725604461843997e+00 -3.6487052951330406e-01 2.2584394846903333e-01 -1.7751450064771526e-01 -2.5540561135526624e-01
3.9792595363128722e+00 -3.6604782628052579e-01 2.2412605335180083e-01 -1.7396459770208281e-01 -2.5746845623296394e-01
3.9859586264413451e+00 -3.6720133219268331e-01 2.2239434115521128e-01 -1.7041184705238260e-01 -2.5953064127474978e-01
3.9926577165698180e+00 -3.6833102935235756e-01 2.2064881693641825e-01 -1.6685660071284736e-01 -2.6159197600012696e-01
3.9993568066982910e+00 -3.6943690221732878e-01 2.1888948703573152e-01 -1.6329920980147367e-01 -2.6365226780986351e-01
4.0060558968267639e+00 -3.7051893759436277e-01 2.1711635909069607e-01 -1.5974002448265032e-01 -2.6571132201718306e-01
4.0127549869552368e+00 -3.7157712463262688e-01 2.1532944204996854e-01 -1.5617939390995450e-01 -2.6776894187936384e-01
4.0194540770837097e+00 -3.7261145481673275e-01 2.1352874618698683e-01 -1.5261766616913153e-01 -2.6982492862973495e-01
4.0261531672121826e+00 -3.7362192195940519e-01 2.1171428311342805e-01 -1.4905518822127292e-01 -2.7187908151006268e-01
4.0328522573406556e+00 -3.7460852219377355e-01 2.0988606579245023e-01 -1.4549230584620784e-01 -2.7393119780331737e-01
4.0395513474691276e+00 -3.7557125396528607e-01 2.0804410855171407e-01 -1.4192936358612357e-01 -2.7598107286681234e-01
4.0462504375976005e+00 -3.7651011802324363e-01 2.0618842709617782e-01 -1.3836670468942713e-01 -2.7802850016570768e-01
4.0529495277260734e+00 -3.7742511741195106e-01 2.0431903852066502e-01 -1.3480467105486998e-01 -2.8007327130686599e-01
4.0596486178545463e+00 -3.7831625746148584e-01 2.0243596132219566e-01 -1.3124360317594191e-01 -2.8211517607305697e-01
4.0663477079830193e+00 -3.7918354577808056e-01 2.0053921541207947e-01 -1.2768384008555539e-01 -2.8415400245749800e-01
4.0730467981114922e+00 -3.8002699223411834e-01 1.9862882212776592e-01 -1.2412571930103344e-01 -2.8618953669872382e-01
4.0797458882399651e+00 -3.8084660895773886e-01 1.9670480424444567e-01 -1.2056957676941607e-01 -2.8822156331577647e-01
4.0864449783684380e+00 -3.8164241032205348e-01 1.9476718598640030e-01 -1.1701574681310042e-01 -2.9024986514370599e-01
4.0931440684969109e+00 -3.8241441293400058e-01 1.9281599303811475e-01 -1.1346456207583225e-01 -2.9227422336937409e-01
4.0998431586253838e+00 -3.8316263562364544e-01 1.9085125255564425e-01 -1.0991635346915475e-01 -2.9429441756753599e-01
4.1065422487538568e+00 -3.8388709943189031e-01 1.8887299317697984e-01 -1.0637145011912819e-01 -2.9631022573720434e-01
4.1132413388823297e+00 -3.8458782759824806e-01 1.8688124503242759e-01 -1.0283017931341326e-01 -2.9832142433833281e-01
4.1199404290108026e+00 -3.8526484554850232e-01 1.8487603975488875e-01 -9.9292866448850228e-02 -3.0032778832873425e-01
4.1266395191392746e+00 -3.8591818088182367e-01 1.8285741048977197e-01 -9.5759834979452452e-02 -3.0232909120125451e-01
4.1333386092677475e+00 -3.8654786335755642e-01 1.8082539190466532e-01 -9.2231406364834914e-02 -3.0432510502120247e-01
4.1400376993962205e+00 -3.8715392488167610e-01 1.7878002019876912e-01 -8.8707900019099395e-02 -3.0631560046402179e-01
4.1467367895246934e+00 -3.8773639949291844e-01 1.7672133311207983e-01 -8.5189633260182224e-02 -3.0830034685320279e-01
4.1534358796531663e+00 -3.8829532334857941e-01 1.7464936993432639e-01 -8.1676921259686369e-02 -3.1027911219842075e-01
4.1601349697816392e+00 -3.8883073470998614e-01 1.7256417151365350e-01 -7.8170076993210075e-02 -3.1225166323389453e-01
4.1668340599101121e+00 -3.8934267392763944e-01 1.7046578026504830e-01 -7.4669411191187557e-02 -3.1421776545695579e-01
4.1735331500385850e+00 -3.8983118342602774e-01 1.6835424017850778e-01 -7.1175232290256796e-02 -3.1617718316682097e-01
4.1802322401670580e+00 -3.9029630768811219e-01 1.6622959682694255e-01 -6.7687846385168893e-02 -3.1812967950355753e-01
4.1869313302955309e+00 -3.9073809323948344e-01 1.6409189737381394e-01 -6.4207557181254829e-02 -3.2007501648723496e-01
4.1936304204240038e+00 -3.9115658863219027e-01 1.6194119058050077e-01 -6.0734665947463733e-02 -3.2201295505725336e-01
4.2003295105524767e+00 -3.9155184442823920e-01 1.5977752681339258e-01 -5.7269471469988148e-02 -3.2394325511183969e-01
4.2070286006809496e+00 -3.9192391318276681e-01 1.5760095805070520e-01 -5.3812270006491102e-02 -3.2586567554770413e-01
4.2137276908094217e+00 -3.9227284942688312e-01 1.5541153788901613e-01 -5.0363355240950383e-02 -3.2777997429984723e-01
4.2204267809378946e+00 -3.9259870965018739e-01 1.5320932154951400e-01 -4.6923018239132294e-02 -3.2968590838151102e-01
4.2271258710663675e+00 -3.9290155228295853e-01 1.5099436588396509e-01 -4.3491547404715697e-02 -3.3158323392426259e-01
4.2338249611948404e+00 -3.9318143767888791e-01 1.4876672938092814e-01 -4.0069228435783158e-02 -3.3347170621843447e-01
4.2405240513233133e+00 -3.9343842809674323e-01 1.4652647217121165e-01 -3.6656344282218416e-02 -3.3535107975347661e-01
4.2472231414517863e+00 -3.9367258768118019e-01 1.4427365603270609e-01 -3.3253175103956124e-02 -3.3722110825830037e-01
4.2539222315802592e+00 -3.9388398244422734e-01 1.4200834439553858e-01 -2.9859998229615319e-02 -3.3908154474197977e-01
4.2606213217087321e+00 -3.9407268024616232e-01 1.3973060234674586e-01 -2.6477088115938262e-02 -3.4093214153446838e-01
4.2673204118372050e+00 -3.9423875077612880e-01 1.3744049663468105e-01 -2.3104716307928489e-02 -3.4277265032742277e-01
4.2740195019656779e+00 -3.9438226553249811e-01 1.3513809567315194e-01 -1.9743151399699999e-02 -3.4460282221512623e-01
4.2807185920941508e+00 -3.9450329780297677e-01 1.3282346954528862e-01 -1.6392658996049456e-02 -3.4642240773550387e-01
4.2874176822226238e+00 -3.9460192264446242e-01 1.3049669000713846e-01 -1.3053501674763317e-02 -3.4823115691122331e-01
4.2941167723510967e+00 -3.9467821686265203e-01 1.2815783049098634e-01 -9.7259389496718099e-03 -3.5002881929087271e-01
4.3008158624795687e+00 -3.9473225899140263e-01 1.2580696610839820e-01 -6.4102272344619959e-03 -3.5181514399020858e-01
4.3075149526080416e+00 -3.9476412927184906e-01 1.2344417365298382e-01 -3.1066198072594170e-03 -3.5358987973346795e-01
4.3142140427365145e+00 -3.9477390963128012e-01 1.2106953160288184e-01 1.8463322400349286e-04 -3.5535277489473366e-01
4.3209131328649875e+00 -3.9476168366177550e-01 1.1868312012295804e-01 3.4632849554289066e-03 -3.5710357753935018e-01
4.3276122229934604e+00 -3.9472753659860660e-01 1.1628502106672001e-01 6.7290917201864794e-03 -3.5884203546537935e-01
4.3343113131219333e+00 -3.9467155529840353e-01 1.1387531797794387e-01 9.9818131207286137e-03 -3.6056789624508967e-01
4.3410104032504062e+00 -3.9459382821708994e-01 1.1145409609201128e-01 1.3221212060175416e-02 -3.6228090726647211e-01
4.3477094933788791e+00 -3.9449444538783818e-01 1.0902144233711134e-01 1.6447054773052184e-02 -3.6398081577491975e-01
4.3544085835073520e+00 -3.9437349839876717e-01 1.0657744533512899e-01 1.9659110855164467e-02 -3.6566736891489665e-01
4.3611076736358250e+00 -3.9423108037005111e-01 1.0412219540200851e-01 2.2857153292331206e-02 -3.6734031377141046e-01
4.3678067637642979e+00 -3.9406728593123486e-01 1.0165578454808763e-01 2.6040958488574670e-02 -3.6899939741172916e-01
4.3745058538927708e+00 -3.9388221119822536e-01 9.9178306478065179e-02 2.9210306293351293e-02 -3.7064436692702363e-01
4.3812049440212437e+00 -3.9367595375011272e-01 9.6689856590695678e-02 3.2364980027931152e-02 -3.7227496947402494e-01
4.3879040341497157e+00 -3.9344861260582475e-01 9.4190531978209840e-02 3.5504766510918592e-02 -3.7389095231668928e-01
4.3946031242781887e+00 -3.9320028820061848e-01 9.1680431425457967e-02 3.8629456082908992e-02 -3.7549206286786679e-01
4.4013022144066616e+00 -3.9293108236241348e-01 8.9159655408779473e-02 4.1738842630268058e-02 -3.7707804873096340e-01
4.4080013045351345e+00 -3.9264109828796911e-01 8.6628306094591004e-02 4.4832723608034704e-02 -3.7864865774159551e-01
4.4147003946636074e+00 -3.9233044051891103e-01 8.4086487337696469e-02 4.7910900061933707e-02 -3.8020363800922757e-01
4.4213994847920803e+00 -3.9199921491760970e-01 8.1534304679315980e-02 5.0973176649493475e-02 -3.8174273795878727e-01
4.4280985749205533e+00 -3.9164752864291513e-01 7.8971865344832415e-02 5.4019361660260848e-02 -3.8326570637225310e-01
4.4347976650490262e+00 -3.9127549012575169e-01 7.6399278241254559e-02 5.7049267035105856e-02 -3.8477229243020722e-01
4.4414967551774991e+00 -3.9088320904457635e-01 7.3816653954395378e-02 6.0062708384608914e-02 -3.8626224575334861e-01
4.4481958453059720e+00 -3.9047079630070458e-01 7.1224104745763947e-02 6.3059505006522909e-02 -3.8773531644395892e-01
4.4548949354344449e+00 -3.9003836399350722e-01 6.8621744549170166e-02 6.6039479902303147e-02 -3.8919125512731706e-01
4.4615940255629178e+00 -3.8958602539564541e-01 6.6009688967146707e-02 6.9002459792889492e-02 -3.9062981299320204e-01
4.4682931156913908e+00 -3.8911389492827148e-01 6.3388055267138657e-02 7.1948275133664710e-02 -3.9205074183740651e-01
4.4749922058198628e+00 -3.8862208813569027e-01 6.0756962377127362e-02 7.4876760127968317e-02 -3.9345379410280823e-01
4.4816912959483357e+00 -3.8811072166031307e-01 5.8116530881224975e-02 7.7787752740132110e-02 -3.9483872292073202e-01
4.4883903860768086e+00 -3.8757991321741037e-01 5.5466883014918533e-02 8.0681094707452120e-02 -3.9620528215214057e-01
4.4950894762052815e+00 -3.8702978156979218e-01 5.2808142660038165e-02 8.3556631551244612e-02 -3.9755322642877355e-01
4.5017885663337545e+00 -3.8646044650242278e-01 5.0140435339455461e-02 8.6414212586980843e-02 -3.9888231119422951e-01
4.5084876564622274e+00 -3.8587202879697552e-01 4.7463888211509264e-02 8.9253690933500981e-02 -4.0019229274498602e-01
4.5151867465907003e+00 -3.8526465020633016e-01 4.4778630064158609e-02 9.2074923521304669e-02 -4.0148292827135346e-01
4.5218858367191732e+00 -3.8463843342901949e-01 4.2084791308862154e-02 9.4877771099916491e-02 -4.0275397589835699e-01
4.5285849268476461e+00 -3.8399350208362831e-01 3.9382503974183455e-02 9.7662098244324064e-02 -4.0400519472654139e-01
4.5352840169761190e+00 -3.8332998068315000e-01 3.6671901699121462e-02 1.0042777336048697e-01 -4.0523634487269428e-01
4.5419831071045920e+00 -3.8264799460930515e-01 3.3953119726165569e-02 1.0317466868991464e-01 -4.0644718751048192e-01
4.5486821972330649e+00 -3.8194767008682667e-01 3.1226294894074566e-02 1.0590266031331069e-01 -4.0763748491099294e-01
4.5553812873615378e+00 -3.8122913415771587e-01 2.8491565630378891e-02 1.0861162815328244e-01 -4.0880700048318491e-01
4.5620803774900098e+00 -3.8049251465547479e-01 2.5749071943605900e-02 1.1130145597611277e-01 -4.0995549881422816e-01
4.5687794676184827e+00 -3.7973794017931867e-01 2.2998955415225793e-02 1.1397203139259576e-01 -4.1108274570974401e-01
4.5754785577469557e+00 -3.7896554006855587e-01 2.0241359191450300e-02 1.1662324585822374e-01 -4.1218850823416675e-01
4.5821776478754286e+00 -3.7817544437683365e-01 1.7476427974663412e-02 1.1925499467226244e-01 -4.1327255475082247e-01
4.5888767380039015e+00 -3.7736778384628333e-01 1.4704308014510647e-02 1.2186717697572669e-01 -4.1433465496178018e-01
4.5955758281323744e+00 -3.7654268988184547e-01 1.1925147098833999e-02 1.2445969574871406e-01 -4.1537457994780114e-01
4.6022749182608473e+00 -3.7570029452555409e-01 9.1390945442956072e-03 1.2703245780673653e-01 -4.1639210220809669e-01
4.6089740083893203e+00 -3.7484073043085364e-01 6.3463011867392408e-03 1.2958537379616103e-01 -4.1738699569998483e-01
4.6156730985177932e+00 -3.7396413083695346e-01 3.5469193712894219e-03 1.3211835818876233e-01 -4.1835903587844231e-01
4.6223721886462661e+00 -3.7307062954322456e-01 7.4110294218813350e-04 1.3463132927539126e-01 -4.1930799973554550e-01
4.6290712787747390e+00 -3.7216036088364302e-01 -2.0709927676309942e-03 1.3712420915876183e-01 -4.2023366583979693e-01
4.6357703689032119e+00 -3.7123345970128513e-01 -4.8892109472311700e-03 1.3959692374536020e-01 -4.2113581437533121e-01
4.6424694590316848e+00 -3.7029006132287856e-01 -7.7133933186235987e-03 1.4204940273647906e-01 -4.2201422718099607e-01
4.6491685491601569e+00 -3.6933030153341512e-01 -1.0543380147981195e-02 1.4448157961838007e-01 -4.2286868778930342e-01
4.6558676392886298e+00 -3.6835431655082757e-01 -1.3379010257116977e-02 1.4689339165158966e-01 -4.2369898146524615e-01
4.6625667294171027e+00 -3.6736224300073916e-01 -1.6220121035221913e-02 1.4928477985932681e-01 -4.2450489524497398e-01
4.6692658195455756e+00 -3.6635421789128592e-01 -1.9066548450869525e-02 1.5165568901507204e-01 -4.2528621797432598e-01
4.6759649096740485e+00 -3.6533037858801987e-01 -2.1918127064281916e-02 1.5400606762927657e-01 -4.2604274034721284e-01
4.6826639998025215e+00 -3.6429086278889683e-01 -2.4774690039859274e-02 1.5633586793521714e-01 -4.2677425494384552e-01
4.6893630899309944e+00 -3.6323580849948373e-01 -2.7636069158867738e-02 1.5864504587428360e-01 -4.2748055626904985e-01
4.6960621800594673e+00 -3.6216535400817962e-01 -3.0502094832452489e-02 1.6093356108027221e-01 -4.2816144079025914e-01
4.7027612701879402e+00 -3.6107963786144071e-01 -3.3372596114984290e-02 1.6320137686263719e-01 -4.2881670697518931e-01
4.7094603603164131e+00 -3.5997879883925715e-01 -3.6247400717551490e-02 1.6544846018922962e-01 -4.2944615532960284e-01
4.7161594504448860e+00 -3.5886297593069894e-01 -3.9126335021744563e-02 1.6767478166813385e-01 -4.3004958843481950e-01
4.7228585405733590e+00 -3.5773230830959035e-01 -4.2009224093688638e-02 1.6988031552872285e-01 -4.3062681098507799e-01
4.7295576307018319e+00 -3.5658693531031621e-01 -4.4895891698323323e-02 1.7206503960194081e-01 -4.3117762982474378e-01
4.7362567208303039e+00 -3.5542699640376468e-01 -4.7786160313929231e-02 1.7422893529981970e-01 -4.3170185398535710e-01
4.7429558109587768e+00 -3.5425263117341038e-01 -5.0679851146902863e-02 1.7637198759423961e-01 -4.3219929472251578e-01
4.7496549010872497e+00 -3.5306397929154371e-01 -5.3576784146773693e-02 1.7849418499493588e-01 -4.3266976555258713e-01
4.7563539912157227e+00 -3.5186118049564780e-01 -5.6476778021470712e-02 1.8059551952676689e-01 -4.3311308228924311e-01
4.7630530813441956e+00 -3.5064437456492992e-01 -5.9379650252832192e-02 1.8267598670624519e-01 -4.3352906307981409e-01
4.7697521714726685e+00 -3.4941370129700999e-01 -6.2285217112360423e-02 1.8473558551734201e-01 -4.3391752844145409e-01
4.7764512616011414e+00 -3.4816930048477157e-01 -6.5193293677220765e-02 1.8677431838657202e-01 -4.3427830129711370e-01
4.7831503517296143e+00 -3.4691131189337854e-01 -6.8103693846484362e-02 1.8879219115736631e-01 -4.3461120701131328e-01
4.7898494418580873e+00 -3.4563987523746253e-01 -7.1016230357614174e-02 1.9078921306374108e-01 -4.3491607342571242e-01
4.7965485319865602e+00 -3.4435513015848473e-01 -7.3930714803193909e-02 1.9276539670326973e-01 -4.3519273089446914e-01
4.8032476221150331e+00 -3.4305721620231933e-01 -7.6846957647856429e-02 1.9472075800949387e-01 -4.3544101231950771e-01
4.8099467122435060e+00 -3.4174627279707898e-01 -7.9764768245391388e-02 1.9665531622384985e-01 -4.3566075318572950e-01
4.8166458023719789e+00 -3.4042243923094373e-01 -8.2683954856269365e-02 1.9856909386639920e-01 -4.3585179159549675e-01
4.8233448925004510e+00 -3.3908585463033131e-01 -8.5604324665254222e-02 2.0046211670634534e-01 -4.3601396830332234e-01
4.8300439826289239e+00 -3.3773665793822888e-01 -8.8525683799289379e-02 2.0233441373180780e-01 -4.3614712675020745e-01
4.8367430727573968e+00 -3.3637498789273157e-01 -9.1447837345610072e-02 2.0418601711897955e-01 -4.3625111309775944e-01
4.8434421628858697e+00 -3.3500098300578901e-01 -9.4370589370085467e-02 2.0601696220069141e-01 -4.3632577626209246e-01
4.8501412530143426e+00 -3.3361478154216712e-01 -9.7293742935783634e-02 2.0782728743438972e-01 -4.3637096794750257e-01
4.8568403431428155e+00 -3.3221652149862640e-01 -1.0021710012176069e-01 2.0961703436953996e-01 -4.3638654267991084e-01
4.8635394332712885e+00 -3.3080634058332087e-01 -1.0314046204207242e-01 2.1138624761446603e-01 -4.3637235784006673e-01
4.8702385233997614e+00 -3.2938437619542060e-01 -1.0606362886500736e-01 2.1313497480263605e-01 -4.3632827369650579e-01
4.8769376135282343e+00 -3.2795076540496110e-01 -1.0898639983254017e-01 2.1486326655840529e-01 -4.3625415343825330e-01
4.8836367036567072e+00 -3.2650564493292344e-01 -1.1190857328000400e-01 2.1657117646222651e-01 -4.3614986320726740e-01
4.8903357937851801e+00 -3.2504915113154720e-01 -1.1482994665598090e-01 2.1825876101533848e-01 -4.3601527213061492e-01
4.8970348839136530e+00 -3.2358141996488127e-01 -1.1775031654240907e-01 2.1992607960394306e-01 -4.3585025235237185e-01
4.9037339740421260e+00 -3.2210258698957389e-01 -1.2066947867490568e-01 2.2157319446288168e-01 -4.3565467906524258e-01
4.9104330641705980e+00 -3.2061278733590720e-01 -1.2358722796330389e-01 2.2320017063882100e-01 -4.3542843054188973e-01
4.9171321542990709e+00 -3.1911215568907714e-01 -1.2650335851240516e-01 2.2480707595296032e-01 -4.3517138816596806e-01
4.9238312444275438e+00 -3.1760082627075836e-01 -1.2941766364289078e-01 2.2639398096343019e-01 -4.3488343646304567e-01
4.9305303345560167e+00 -3.1607893282092975e-01 -1.3232993591242470e-01 2.2796095892730431e-01 -4.3456446313126590e-01
4.9372294246844897e+00 -3.1454660857986105e-01 -1.3523996713709158e-01 2.2950808576174972e-01 -4.3421435907122946e-01
4.9439285148129626e+00 -3.1300398627044440e-01 -1.3814754841291674e-01 2.3103544000515100e-01 -4.3383301841602523e-01
4.9506276049414355e+00 -3.1145119808076471e-01 -1.4105247013762229e-01 2.3254310277770493e-01 -4.3342033856078171e-01
4.9573266950699084e+00 -3.0988837564693672e-01 -1.4395452203257994e-01 2.3403115774163047e-01 -4.3297622019191001e-01
4.9640257851983813e+00 -3.0831565003621042e-01 -1.4685349316495763e-01 2.3549969106100746e-01 -4.3250056731602987e-01
4.9707248753268543e+00 -3.0673315173034732e-01 -1.4974917197005830e-01 2.3694879136125629e-01 -4.3199328728857200e-01
4.9774239654553272e+00 -3.0514101060926946e-01 -1.5264134627384807e-01 2.3837854968826946e-01 -4.3145429084204545e-01
4.9841230555838001e+00 -3.0353935593498282e-01 -1.5552980331567248e-01 2.3978905946720735e-01 -4.3088349211396348e-01
4.9908221457122730e+00 -3.0192831633577810e-01 -1.5841432977115796e-01 2.4118041646096905e-01 -4.3028080867441648e-01
4.9975212358407450e+00 -3.0030801979070987e-01 -1.6129471177529653e-01 2.4255271872835016e-01 -4.2964616155328533e-01
5.0042203259692180e+00 -2.9867859361435600e-01 -1.6417073494571388e-01 2.4390606658190034e-01 -4.2897947526708374e-01
5.0109194160976909e+00 -2.9704016444186171e-01 -1.6704218440611274e-01 2.4524056254548898e-01 -4.2828067784542351e-01
5.0176185062261638e+00 -2.9539285821426647e-01 -1.6990884480989743e-01 2.4655631131159456e-01 -4.2754970085709076e-01
5.0243175963546367e+00 -2.9373680016411891e-01 -1.7277050036397135e-01 2.4785341969832672e-01 -4.2678647943572612e-01
5.0310166864831096e+00 -2.9207211480138040e-01 -1.7562693485270814e-01 2.4913199660619337e-01 -4.2599095230509942e-01
5.0377157766115825e+00 -2.9039892589961963e-01 -1.7847793166209358e-01 2.5039215297462453e-01 -4.2516306180396968e-01
5.0444148667400555e+00 -2.8871735648250074e-01 -1.8132327380403288e-01 2.5163400173827982e-01 -4.2430275391054639e-01
5.0511139568685284e+00 -2.8702752881058380e-01 -1.8416274394075802e-01 2.5285765778342040e-01 -4.2340997826696686e-01
5.0578130469970013e+00 -2.8532956436838397e-01 -1.8699612440948463e-01 2.5406323790365015e-01 -4.2248468820264590e-01
5.0645121371254742e+00 -2.8362358385173564e-01 -1.8982319724720464e-01 2.5525086075564213e-01 -4.2152684075749491e-01
5.0712112272539471e+00 -2.8190970715546276e-01 -1.9264374421560840e-01 2.5642064681474769e-01 -4.2053639670476667e-01
5.0779103173824200e+00 -2.8018805336134528e-01 -1.9545754682616881e-01 2.5757271833039552e-01 -4.1951332057336871e-01
5.0846094075108921e+00 -2.7845874072638527e-01 -1.9826438636537436e-01 2.5870719928135105e-01 -4.1845758066973565e-01
5.0913084976393650e+00 -2.7672188667137226e-01 -2.0106404392010904e-01 2.5982421533084676e-01 -4.1736914909924777e-01
5.0980075877678379e+00 -2.7497760776975128e-01 -2.0385630040317088e-01 2.6092389378159370e-01 -4.1624800178718863e-01
5.1047066778963108e+00 -2.7322601973679034e-01 -2.0664093657893262e-01 2.6200636353068607e-01 -4.1509411849922728e-01
5.1114057680247837e+00 -2.7146723741905116e-01 -2.0941773308913605e-01 2.6307175502440905e-01 -4.1390748286141804e-01
5.1181048581532567e+00 -2.6970137478416206e-01 -2.1218647047881867e-01 2.6412020021296045e-01 -4.1268808237970517e-01
5.1248039482817296e+00 -2.6792854491089435e-01 -2.1494692922236897e-01 2.6515183250509727e-01 -4.1143590845892286e-01
5.1315030384102025e+00 -2.6614885997954246e-01 -2.1769888974970686e-01 2.6616678672271804e-01 -4.1015095642127997e-01
5.1382021285386754e+00 -2.6436243126260855e-01 -2.2044213247258626e-01 2.6716519905539160e-01 -4.0883322552431878e-01
5.1449012186671483e+00 -2.6256936911579232e-01 -2.2317643781101604e-01 2.6814720701484274e-01 -4.0748271897833771e-01
5.1516003087956213e+00 -2.6076978296928643e-01 -2.2590158621979628e-01 2.6911294938940622e-01 -4.0609944396326664e-01
5.1582993989240942e+00 -2.5896378131937842e-01 -2.2861735821516629e-01 2.7006256619845953e-01 -4.0468341164498556e-01
5.1649984890525671e+00 -2.5715147172035924e-01 -2.3132353440156128e-01 2.7099619864684477e-01 -4.0323463719107505e-01
5.1716975791810391e+00 -2.5533296077673978e-01 -2.3401989549847371e-01 2.7191398907929359e-01 -4.0175313978599370e-01
5.1783966693095120e+00 -2.5350835413575656e-01 -2.3670622236742081e-01 2.7281608093507903e-01 -4.0023894264619864e-01
5.1850957594379850e+00 -2.5167775648019303e-01 -2.3938229603898289e-01 2.7370261870244411e-01 -3.9869207303409443e-01
5.1917948495664579e+00 -2.4984127152150842e-01 -2.4204789773996738e-01 2.7457374787304178e-01 -3.9711256227131514e-01
5.1984939396949308e+00 -2.4799900199326322e-01 -2.4470280892064653e-01 2.7542961489658524e-01 -3.9550044575181081e-01
5.2051930298234037e+00 -2.4615104964485424e-01 -2.4734681128207364e-01 2.7627036713548064e-01 -3.9385576295414232e-01
5.2118921199518766e+00 -2.4429751523555349e-01 -2.4997968680348301e-01 2.7709615281953753e-01 -3.9217855745318353e-01
5.2185912100803495e+00 -2.4243849852884966e-01 -2.5260121776976840e-01 2.7790712100076531e-01 -3.9046887693121857e-01
5.2252903002088225e+00 -2.4057409828709181e-01 -2.5521118679903582e-01 2.7870342150826388e-01 -3.8872677318842508e-01
5.2319893903372954e+00 -2.3870441226643455e-01 -2.5780937687022493e-01 2.7948520490321788e-01 -3.8695230215273185e-01
5.2386884804657683e+00 -2.3682953721208366e-01 -2.6039557135079511e-01 2.8025262243400229e-01 -3.8514552388904044e-01
5.2453875705942412e+00 -2.3494956885384219e-01 -2.6296955402447059e-01 2.8100582599140811e-01 -3.8330650260780030e-01
5.2520866607227141e+00 -2.3306460190195524e-01 -2.6553110911904043e-01 2.8174496806399713e-01 -3.8143530667292669e-01
5.2587857508511862e+00 -2.3117473004325412e-01 -2.6808002133420794e-01 2.8247020169359355e-01 -3.7953200860905112e-01
5.2654848409796591e+00 -2.2928004593759685e-01 -2.7061607586948611e-01 2.8318168043092184e-01 -3.7759668510809175e-01
5.2721839311081320e+00 -2.2738064121460838e-01 -2.7313905845213060e-01 2.8387955829139855e-01 -3.7562941703513725e-01
5.2788830212366049e+00 -2.2547660647071480e-01 -2.7564875536511074e-01 2.8456398971108715e-01 -3.7363028943362875e-01
5.2855821113650778e+00 -2.2356803126647451e-01 -2.7814495347510937e-01 2.8523512950282459e-01 -3.7159939152983235e-01
5.2922812014935507e+00 -2.2165500412420430e-01 -2.8062744026054853e-01 2.8589313281252754e-01 -3.6953681673659022e-01
5.2989802916220237e+00 -2.1973761252589957e-01 -2.8309600383963618e-01 2.8653815507568708e-01 -3.6744266265634062e-01
5.3056793817504966e+00 -2.1781594291143583e-01 -2.8555043299847299e-01 2.8717035197413487e-01 -3.6531703108368069e-01
5.3123784718789695e+00 -2.1589008067703575e-01 -2.8799051721921642e-01 2.8778987939310469e-01 -3.6316002800759795e-01
5.3190775620074424e+00 -2.1396011017408159e-01 -2.9041604670805593e-01 2.8839689337815771e-01 -3.6097176361159755e-01
5.3257766521359153e+00 -2.1202611470817267e-01 -2.9282681242337422e-01 2.8899155009263255e-01 -3.5875235227421653e-01
5.3324757422643883e+00 -2.1008817653847867e-01 -2.9522260610383899e-01 2.8957400577523529e-01 -3.5650191256847602e-01
5.3391748323928612e+00 -2.0814637687737733e-01 -2.9760322029648995e-01 2.9014441669786950e-01 -3.5422056726057816e-01
5.3458739225213332e+00 -2.0620079589037368e-01 -2.9996844838481984e-01 2.9070293912371759e-01 -3.5190844330786281e-01
5.3525730126498061e+00 -2.0425151269629746e-01 -3.0231808461684406e-01 2.9124972926558063e-01 -3.4956567185601473e-01
5.3592721027782790e+00 -2.0229860536778094e-01 -3.0465192413314895e-01 2.9178494324448073e-01 -3.4719238823551646e-01
5.3659711929067520e+00 -2.0034215093201052e-01 -3.0696976299491774e-01 2.9230873704853316e-01 -3.4478873195733262e-01
5.3726702830352249e+00 -1.9838222537175354e-01 -3.0927139821192418e-01 2.9282126649209295e-01 -3.4235484670782135e-01
5.3793693731636978e+00 -1.9641890362665784e-01 -3.1155662777048876e-01 2.9332268717518206e-01 -3.3989088034286213e-01
5.3860684632921707e+00 -1.9445225959482182e-01 -3.1382525066139128e-01 2.9381315444320294e-01 -3.3739698488119252e-01
5.3927675534206436e+00 -1.9248236613463382e-01 -3.1607706690773330e-01 2.9429282334694334e-01 -3.3487331649694402e-01
5.3994666435491165e+00 -1.9050929506687875e-01 -3.1831187759274443e-01 2.9476184860287985e-01 -3.3232003551136968e-01
5.4061657336775895e+00 -1.8853311717711027e-01 -3.2052948488752619e-01 2.9522038455378352e-01 -3.2973730638375354e-01
5.4128648238060624e+00 -1.8655390221828702e-01 -3.2272969207872682e-01 2.9566858512963534e-01 -3.2712529770149451e-01
5.4195639139345353e+00 -1.8457171891367069e-01 -3.2491230359614154e-01 2.9610660380885612e-01 -3.2448418216935476e-01
5.4262630040630082e+00 -1.8258663495998456e-01 -3.2707712504023090e-01 2.9653459357985673e-01 -3.2181413659786534e-01
5.4329620941914802e+00 -1.8059871703082128e-01 -3.2922396320964253e-01 2.9695270690297038e-01 -3.1911534189119217e-01
5.4396611843199532e+00 -1.7860803078028373e-01 -3.3135262612875643e-01 2.9736109567278268e-01 -3.1638798303462229e-01
5.4463602744484261e+00 -1.7661464084692755e-01 -3.3346292307472375e-01 2.9775991118053580e-01 -3.1363224907973219e-01
5.4530593645768990e+00 -1.7461861085791805e-01 -3.3555466460476568e-01 2.9814930407709950e-01 -3.1084833312991700e-01
5.4597584547053719e+00 -1.7262000343344394e-01 -3.3762766258325244e-01 2.9852942433622243e-01 -3.0803643232476474e-01
5.4664575448338448e+00 -1.7061888019137614e-01 -3.3968173020867570e-01 2.9890042121813681e-01 -3.0519674782358791e-01
5.4731566349623177e+00 -1.6861530175216888e-01 -3.4171668204051586e-01 2.9926244323352313e-01 -3.0232948478813382e-01
5.4798557250907907e+00 -1.6660932774400103e-01 -3.4373233402599535e-01 2.9961563810783925e-01 -2.9943485236447009e-01
5.4865548152192636e+00 -1.6460101680815462e-01 -3.4572850352671242e-01 2.9996015274601667e-01 -2.9651306366403984e-01
5.4932539053477365e+00 -1.6259042660462872e-01 -3.4770500934514653e-01 3.0029613319752602e-01 -2.9356433574388263e-01
5.4999529954762094e+00 -1.6057761381798577e-01 -3.4966167175102891e-01 3.0062372462181669e-01 -2.9058888958601647e-01
5.5066520856046823e+00 -1.5856263416342822e-01 -3.5159831250757129e-01 3.0094307125413189e-01 -2.8758695007597640e-01
5.5133511757331553e+00 -1.5654554239310292e-01 -3.5351475489754458e-01 3.0125431637170336e-01 -2.8455874598050518e-01
5.5200502658616273e+00 -1.5452639230263110e-01 -3.5541082374920058e-01 3.0155760226032818e-01 -2.8150450992439230e-01
5.5267493559901002e+00 -1.5250523673785996e-01 -3.5728634546203109e-01 3.0185307018133151e-01 -2.7842447836645345e-01
5.5334484461185731e+00 -1.5048212760183732e-01 -3.5914114803235264e-01 3.0214086033891702e-01 -2.7531889157465345e-01
5.5401475362470460e+00 -1.4845711586200180e-01 -3.6097506107871563e-01 3.0242111184790965e-01 -2.7218799360035850e-01
5.5468466263755190e+00 -1.4643025155758976e-01 -3.6278791586712583e-01 3.0269396270189269e-01 -2.6903203225172079e-01
5.5535457165039919e+00 -1.4440158380725468e-01 -3.6457954533609060e-01 3.0295954974174805e-01 -2.6585125906622836e-01
5.5602448066324648e+00 -1.4237116081688297e-01 -3.6634978412181052e-01 3.0321800862470477e-01 -2.6264592928321256e-01
5.5669438967609377e+00 -1.4033902988762975e-01 -3.6809846858265755e-01 3.0346947379361777e-01 -2.5941630181433117e-01
5.5736429868894106e+00 -1.3830523742415893e-01 -3.6982543682366065e-01 3.0371407844672088e-01 -2.5616263921358695e-01
5.5803420770178835e+00 -1.3626982894307951e-01 -3.7153052872085057e-01 3.0395195450781409e-01 -2.5288520764674216e-01
5.5870411671463565e+00 -1.3423284908158198e-01 -3.7321358594533138e-01 3.0418323259684232e-01 -2.4958427685975340e-01
5.5937402572748294e+00 -1.3219434160627069e-01 -3.7487445198714719e-01 3.0440804200089128e-01 -2.4626012014639445e-01
5.6004393474033023e+00 -1.3015434942218876e-01 -3.7651297217893814e-01 3.0462651064560148e-01 -2.4291301431506709e-01
5.6071384375317743e+00 -1.2811291458203336e-01 -3.7812899371937631e-01 3.0483876506700197e-01 -2.3954323965480209e-01
5.6138375276602472e+00 -1.2607007829555697e-01 -3.7972236569637602e-01 3.0504493038376401e-01 -2.3615107990044837e-01
5.6205366177887202e+00 -1.2402588093915563e-01 -3.8129293911006717e-01 3.0524513026987682e-01 -2.3273682219705863e-01
5.6272357079171931e+00 -1.2198036206563602e-01 -3.8284056689552870e-01 3.0543948692774614e-01 -2.2930075706346306e-01
5.6339347980456660e+00 -1.1993356041416284e-01 -3.8436510394527046e-01 3.0562812106171661e-01 -2.2584317835503959e-01
5.6406338881741389e+00 -1.1788551392038181e-01 -3.8586640713145814e-01 3.0581115185201935e-01 -2.2236438322567847e-01
5.6473329783026118e+00 -1.1583625972671581e-01 -3.8734433532787238e-01 3.0598869692914593e-01 -2.1886467208894328e-01
5.6540320684310847e+00 -1.1378583419283150e-01 -3.8879874943159504e-01 3.0616087234864942e-01 -2.1534434857842910e-01
5.6607311585595577e+00 -1.1173427290627333e-01 -3.9022951238441494e-01 3.0632779256637460e-01 -2.1180371950731935e-01
5.6674302486880306e+00 -1.0968161069326249e-01 -3.9163648919394450e-01 3.0648957041411717e-01 -2.0824309482714193e-01
5.6741293388165035e+00 -1.0762788162965761e-01 -3.9301954695446301e-01 3.0664631707571849e-01 -2.0466278758576234e-01
5.6808284289449764e+00 -1.0557311905207283e-01 -3.9437855486788537e-01 3.0679814206366696e-01 -2.0106311388532391e-01
5.6875275190734493e+00 -1.0351735556914952e-01 -3.9571338426381680e-01 3.0694515319601451e-01 -1.9744439283841039e-01
5.6942266092019214e+00 -1.0146062307298546e-01 -3.9702390861954623e-01 3.0708745657377007e-01 -1.9380694652376690e-01
5.7009256993303943e+00 -9.9402952750710774e-02 -3.9831000357982393e-01 3.0722515655874927e-01 -1.9015109994149049e-01
5.7076247894588672e+00 -9.7344375096213451e-02 -3.9957154697625585e-01 3.0735835575184667e-01 -1.8647718096737120e-01
5.7143238795873401e+00 -9.5284919922006370e-02 -4.0080841884640389e-01 3.0748715497174678e-01 -1.8278552030652237e-01
5.7210229697158130e+00 -9.3224616371236829e-02 -4.0202050145258161e-01 3.0761165323407413e-01 -1.7907645144631418e-01
5.7277220598442860e+00 -9.1163492929834056e-02 -4.0320767930033968e-01 3.0773194773098184e-01 -1.7535031060861517e-01
5.7344211499727589e+00 -8.9101577438792059e-02 -4.0436983915663277e-01 3.0784813381117948e-01 -1.7160743670134915e-01
5.7411202401012318e+00 -8.7038897106584745e-02 -4.0550687006766145e-01 3.0796030496039989e-01 -1.6784817126937462e-01
5.7478193302297047e+00 -8.4975478521710349e-02 -4.0661866337638103e-01 3.0806855278230533e-01 -1.6407285844469408e-01
5.7545184203581776e+00 -8.2911347665362442e-02 -4.0770511273967014e-01 3.0817296697983226e-01 -1.6028184489600034e-01
5.7612175104866505e+00 -8.0846529924224128e-02 -4.0876611414515207e-01 3.0827363533697610e-01 -1.5647547977756707e-01
5.7679166006151235e+00 -7.8781050103382891e-02 -4.0980156592766126e-01 3.0837064370101491e-01 -1.5265411467749040e-01
5.7746156907435955e+00 -7.6714932439363115e-02 -4.1081136878534691e-01 3.0846407596517250e-01 -1.4881810356528993e-01
5.7813147808720684e+00 -7.4648200613271848e-02 -4.1179542579540862e-01 3.0855401405172111e-01 -1.4496780273887278e-01
5.7880138710005413e+00 -7.2580877764058846e-02 -4.1275364242945306e-01 3.0864053789552376e-01 -1.4110357077087540e-01
5.7947129611290142e+00 -7.0512986501884020e-02 -4.1368592656857978e-01 3.0872372542802717e-01 -1.3722576845451098e-01
5.8014120512574872e+00 -6.8444548921596376e-02 -4.1459218851850055e-01 3.0880365256173531e-01 -1.3333475874934109e-01
5.8081111413859601e+00 -6.6375586616302537e-02 -4.1547234102339065e-01 3.0888039317502619e-01 -1.2943090672540328e-01
5.8148102315144330e+00 -6.4306120691045909e-02 -4.1632629927998460e-01 3.0895401909747444e-01 -1.2551457950747735e-01
5.8215093216429059e+00 -6.2236171776579668e-02 -4.1715398095115247e-01 3.0902460009560562e-01 -1.2158614621869858e-01
5.8282084117713788e+00 -6.0165760043233589e-02 -4.1795530617907578e-01 3.0909220385908742e-01 -1.1764597792361656e-01
5.8349075018998517e+00 -5.8094905214871942e-02 -4.1873019759805352e-01 3.0915689598736268e-01 -1.1369444757075169e-01
5.8416065920283247e+00 -5.6023626582939717e-02 -4.1947858034693108e-01 3.0921873997672306e-01 -1.0973192993466155e-01
5.8483056821567976e+00 -5.3951943020593973e-02 -4.2020038208114685e-01 3.0927779720782322e-01 -1.0575880155752984e-01
5.8550047722852705e+00 -5.1879872996917563e-02 -4.2089553298438942e-01 3.0933412693363549e-01 -1.0177544069029067e-01
5.8617038624137425e+00 -4.9807434591212174e-02 -4.2156396577985900e-01 3.0938778626784436e-01 -9.7782227233301100e-02
5.8684029525422154e+00 -4.7734645507366343e-02 -4.2220561574112825e-01 3.0943883017368090e-01 -9.3779542676571320e-02
5.8751020426706884e+00 -4.5661523088299391e-02 -4.2282042070259346e-01 3.0948731145319691e-01 -8.9767770039573286e-02
5.8818011327991613e+00 -4.3588084330472787e-02 -4.2340832106951254e-01 3.0953328073697772e-01 -8.5747293810629371e-02
5.8885002229276342e+00 -4.1514345898470181e-02 -4.2396925982762196e-01 3.0957678647429454e-01 -8.1718499885901963e-02
5.8951993130561071e+00 -3.9440324139641277e-02 -4.2450318255232705e-01 3.0961787492369514e-01 -7.7681775507993128e-02
5.9018984031845800e+00 -3.7366035098806948e-02 -4.2501003741745841e-01 3.0965659014403341e-01 -7.3637509204167714e-02
5.9085974933130530e+00 -3.5291494533022598e-02 -4.2548977520358999e-01 3.0969297398593637e-01 -6.9586090724212429e-02
5.9152965834415259e+00 -3.3216717926405327e-02 -4.2594234930633013e-01 3.0972706608373329e-01 -6.5527910978252321e-02
5.9219956735699988e+00 -3.1141720505007055e-02 -4.2636771574393173e-01 3.0975890384780452e-01 -6.1463361974091600e-02
5.9286947636984717e+00 -2.9066517251730692e-02 -4.2676583316411076e-01 3.0978852245734523e-01 -5.7392836753931101e-02
5.9353938538269446e+00 -2.6991122921303491e-02 -4.2713666285092050e-01 3.0981595485359964e-01 -5.3316729331188396e-02
5.9420929439554175e+00 -2.4915552055290162e-02 -4.2748016873101746e-01 3.0984123173352429e-01 -4.9235434626934332e-02
5.9487920340838896e+00 -2.2839818997147609e-02 -4.2779631737951501e-01 3.0986438154388846e-01 -4.5149348406088960e-02
5.9554911242123625e+00 -2.0763937907316558e-02 -4.2808507802542017e-01 3.0988543047581257e-01 -4.1058867213389826e-02
5.9621902143408354e+00 -1.8687922778351216e-02 -4.2834642255664901e-01 3.0990440245974388e-01 -3.6964388309157124e-02
5.9688893044693083e+00 -1.6611787450078474e-02 -4.2858032552461611e-01 3.0992131916086985e-01 -3.2866309604861192e-02
5.9755883945977812e+00 -1.4535545624787781e-02 -4.2878676414839378e-01 3.0993619997496846e-01 -2.8765029598516893e-02
5.9822874847262542e+00 -1.2459210882447020e-02 -4.2896571831843588e-01 3.0994906202469574e-01 -2.4660947309917809e-02
5.9889865748547271e+00 -1.0382796695941641e-02 -4.2911717059986204e-01 3.0995992015630996e-01 -2.0554462215727369e-02
5.9956856649832000e+00 -8.3063164463341409e-03 -4.2924110623529776e-01 3.0996878693683322e-01 -1.6445974184443005e-02
6.0023847551116729e+00 -6.2297834381407485e-03 -4.2933751314726587e-01 3.0997567265164888e-01 -1.2335883411249797e-02
6.0090838452401458e+00 -4.1532109146224759e-03 -4.2940638194012393e-01 3.0998058530253586e-01 -8.2245903527800243e-03
6.0157829353686187e+00 -2.0766120730873402e-03 -4.2944770590154457e-01 3.0998353060613942e-01 -4.1124956617947656e-03
6.0224820254970917e+00 -8.0200970864474641e-11 -4.2946148100353293e-01 3.0998451199287780e-01 -1.2180396968819451e-10


==> pi8_E_1over6.dat <==
t x1 x2 x3 x4
0.0000000000000000e+00 -1.5039047499999999e-14 -4.2946148099999998e-01 -3.0998451199999999e-01 -1.2335871500000000e-14
6.6990901284728491e-03 -2.0766119929529372e-03 -4.2944770589897052e-01 -3.0998353061334410e-01 4.1124955399876352e-03
1.3398180256945698e-02 -4.1532108345419408e-03 -4.2940638193856201e-01 -3.0998058530982853e-01 8.2245902310127874e-03
2.0097270385418548e-02 -6.2297833581114945e-03 -4.2933751314662366e-01 -3.0997567265902759e-01 1.2335883289498690e-02
2.6796360513891396e-02 -8.3063163663533029e-03 -4.2924110623544792e-01 -3.0996878694429331e-01 1.6445974062675492e-02
3.3495450642364248e-02 -1.0382796616008830e-02 -4.2911717060065979e-01 -3.0995992016384688e-01 2.0554462093920867e-02
4.0194540770837096e-02 -1.2459210802562171e-02 -4.2896571831983565e-01 -3.0994906203230571e-01 2.4660947188074787e-02
4.6893630899309945e-02 -1.4535545544950287e-02 -4.2878676415047096e-01 -3.0993619998264860e-01 2.8765029476664698e-02
5.3592721027782793e-02 -1.6611787370287224e-02 -4.2858032552752817e-01 -3.0992131916861748e-01 3.2866309483042755e-02
6.0291811156255641e-02 -1.8687922698605218e-02 -4.2834642256056937e-01 -3.0990440246755641e-01 3.6964388187418228e-02
6.6990901284728496e-02 -2.0763937827615750e-02 -4.2808507803047130e-01 -3.0988543048368711e-01 4.1058867091767322e-02
7.3689991413201344e-02 -2.2839818917493582e-02 -4.2779631738571977e-01 -3.0986438155182172e-01 4.5149348284602778e-02
8.0389081541674193e-02 -2.4915551975686869e-02 -4.2748016873828032e-01 -3.0984123174151290e-01 4.9235434505585526e-02
8.7088171670147041e-02 -2.6991122841756393e-02 -4.2713666285904234e-01 -3.0981595486164099e-01 5.3316729209960834e-02
9.3787261798619889e-02 -2.9066517172246953e-02 -4.2676583317283429e-01 -3.0978852246543831e-01 5.7392836632801043e-02
1.0048635192709274e-01 -3.1141720425594006e-02 -4.2636771575300630e-01 -3.0975890385595106e-01 6.1463361853037531e-02
1.0718544205556559e-01 -3.3216717847068623e-02 -4.2594234931557784e-01 -3.0972706609193895e-01 6.5527910857263880e-02
1.1388453218403843e-01 -3.5291494453763832e-02 -4.2548977521294773e-01 -3.0969297399421197e-01 6.9586090603292947e-02
1.2058362231251128e-01 -3.7366035019625252e-02 -4.2501003742716287e-01 -3.0965659015240504e-01 7.3637509083449723e-02
1.2728271244098413e-01 -3.9440324060529379e-02 -4.2450318256274372e-01 -3.0961787493219056e-01 7.7681775387582738e-02
1.3398180256945699e-01 -4.1514345819412324e-02 -4.2396925983906308e-01 -3.0957678648292869e-01 8.1718499765776040e-02
1.4068089269792983e-01 -4.3588084251452101e-02 -4.2340832108227522e-01 -3.0953328074575548e-01 8.5747293690744186e-02
1.4737998282640269e-01 -4.5661523009307758e-02 -4.2282042071679343e-01 -3.0948731146210928e-01 8.9767769919892576e-02
1.5407907295487552e-01 -4.7734645428417613e-02 -4.2220561575632198e-01 -3.0943883018269552e-01 9.3779542557027071e-02
1.6077816308334839e-01 -4.9807434512319483e-02 -4.2156396579571381e-01 -3.0938778627694241e-01 9.7782227113887871e-02
1.6747725321182122e-01 -5.1879872918083811e-02 -4.2089553300095428e-01 -3.0933412694281787e-01 1.0177544057106007e-01
1.7417634334029408e-01 -5.3951942941822026e-02 -4.2020038209846083e-01 -3.0927779721709203e-01 1.0575880143853232e-01
1.8087543346876692e-01 -5.6023626504230609e-02 -4.1947858036506119e-01 -3.0921873998608335e-01 1.0973192981595944e-01
1.8757452359723978e-01 -5.8094905136224270e-02 -4.1873019761708952e-01 -3.0915689599682122e-01 1.1369444745241251e-01
1.9427361372571261e-01 -6.0165759964644391e-02 -4.1795530619910426e-01 -3.0909220386865038e-01 1.1764597780569976e-01
2.0097270385418547e-01 -6.2236171698046142e-02 -4.1715398097222861e-01 -3.0902460010527627e-01 1.2158614610124283e-01
2.0767179398265831e-01 -6.4306120612567075e-02 -4.1632629930211240e-01 -3.0895401910725173e-01 1.2551457939049257e-01
2.1437088411113117e-01 -6.6375586537880546e-02 -4.1547234104651504e-01 -3.0888039318490468e-01 1.2943090660886850e-01
2.2106997423960403e-01 -6.8444548843236835e-02 -4.1459218854251007e-01 -3.0880365257170650e-01 1.3333475863320632e-01
2.2776906436807687e-01 -7.0512986423595270e-02 -4.1368592659330955e-01 -3.0872372543808135e-01 1.3722576833869776e-01
2.3446815449654973e-01 -7.2580877685850392e-02 -4.1275364245470919e-01 -3.0864053790565554e-01 1.4110357065530704e-01
2.4116724462502256e-01 -7.4648200535155113e-02 -4.1179542582115303e-01 -3.0855401406194782e-01 1.4496780262364778e-01
2.4786633475349543e-01 -7.6714932361344218e-02 -4.1081136881141800e-01 -3.0846407597549913e-01 1.4881810345030549e-01
2.5456542488196826e-01 -7.8781050025461097e-02 -4.0980156595391715e-01 -3.0837064371144302e-01 1.5265411456258893e-01
2.6126451501044112e-01 -8.0846529846391041e-02 -4.0876611417162195e-01 -3.0827363534751528e-01 1.5647547966269520e-01
2.6796360513891399e-01 -8.2911347587603823e-02 -4.0770511276660293e-01 -3.0817296699050406e-01 1.6028184478127289e-01
2.7466269526738679e-01 -8.4975478444009128e-02 -4.0661866340418840e-01 -3.0806855279313849e-01 1.6407285833036678e-01
2.8136178539585965e-01 -8.7038897028927614e-02 -4.0550687009674086e-01 -3.0796030497141752e-01 1.6784817115572959e-01
2.8806087552433252e-01 -8.9101577361180767e-02 -4.0436983918705066e-01 -3.0784813382237736e-01 1.7160743658848368e-01
2.9475996565280538e-01 -9.1163492852292097e-02 -4.0320767933161761e-01 -3.0773194774232016e-01 1.7535031049628808e-01
3.0145905578127818e-01 -9.3224616293769505e-02 -4.0202050148467916e-01 -3.0761165324555528e-01 1.7907645133453856e-01
3.0815814590975105e-01 -9.5284919844616373e-02 -4.0080841887931523e-01 -3.0748715498337414e-01 1.8278552019531114e-01
3.1485723603822391e-01 -9.7344375018902279e-02 -3.9957154700996050e-01 -3.0735835576362308e-01 1.8647718085671913e-01
3.2155632616669677e-01 -9.9402952673478054e-02 -3.9831000361431362e-01 -3.0722515657067978e-01 1.9015109983140058e-01
3.2825541629516963e-01 -1.0146062299582967e-01 -3.9702390865483267e-01 -3.0708745658586112e-01 1.9380694641426024e-01
3.3495450642364244e-01 -1.0351735549206945e-01 -3.9571338429992603e-01 -3.0694515320827215e-01 1.9744439272952374e-01
3.4165359655211530e-01 -1.0557311897506814e-01 -3.9437855490484147e-01 -3.0679814207609490e-01 2.0106311377709302e-01
3.4835268668058816e-01 -1.0762788155273037e-01 -3.9301954699225544e-01 -3.0664631708831536e-01 2.0466278747819194e-01
3.5505177680906103e-01 -1.0968161061641701e-01 -3.9163648923256350e-01 -3.0648957042688718e-01 2.0824309472029118e-01
3.6175086693753383e-01 -1.1173427282951735e-01 -3.9022951242387544e-01 -3.0632779257933235e-01 2.1180371940130155e-01
3.6844995706600669e-01 -1.1378583411617413e-01 -3.8879874947171555e-01 -3.0616087236177519e-01 2.1534434847302467e-01
3.7514904719447956e-01 -1.1583625965016439e-01 -3.8734433536843077e-01 -3.0598869694241093e-01 2.1886467198384968e-01
3.8184813732295242e-01 -1.1788551384393953e-01 -3.8586640717230863e-01 -3.0581115186540569e-01 2.2236438312068593e-01
3.8854722745142523e-01 -1.1993356033782737e-01 -3.8436510398640683e-01 -3.0562812107522785e-01 2.2584317825011954e-01
3.9524631757989809e-01 -1.2198036198939943e-01 -3.8284056693709606e-01 -3.0543948694140893e-01 2.2930075695878385e-01
4.0194540770837095e-01 -1.2402588086300625e-01 -3.8129293915231904e-01 -3.0524513028373312e-01 2.3273682209293212e-01
4.0864449783684381e-01 -1.2607007821948432e-01 -3.7972236573956625e-01 -3.0504493039785380e-01 2.3615107979720176e-01
4.1534358796531662e-01 -1.2811291450603707e-01 -3.7812899376357179e-01 -3.0483876508133639e-01 2.3954323955255930e-01
4.2204267809378948e-01 -1.3015434934628417e-01 -3.7651297222390756e-01 -3.0462651066015228e-01 2.4291301421361208e-01
4.2874176822226234e-01 -1.3219434153046122e-01 -3.7487445203286646e-01 -3.0440804201566268e-01 2.4626012004571909e-01
4.3544085835073520e-01 -1.3423284900587107e-01 -3.7321358599177085e-01 -3.0418323261183311e-01 2.4958427675983039e-01
4.4213994847920807e-01 -1.3626982886746955e-01 -3.7153052876797865e-01 -3.0395195452302326e-01 2.5288520754753890e-01
4.4883903860768087e-01 -1.3830523734865038e-01 -3.6982543687146618e-01 -3.0371407846215259e-01 2.5616263911509862e-01
4.5553812873615374e-01 -1.4033902981222160e-01 -3.6809846863115470e-01 -3.0346947380928135e-01 2.5941630171658958e-01
4.6223721886462660e-01 -1.4237116074157413e-01 -3.6634978417102748e-01 -3.0321800864061166e-01 2.6264592918627211e-01
4.6893630899309946e-01 -1.4440158373204545e-01 -3.6457954538604043e-01 -3.0295954975790490e-01 2.6585125897012485e-01
4.7563539912157227e-01 -1.4643025148248137e-01 -3.6278791591782961e-01 -3.0269396271831295e-01 2.6903203215656107e-01
4.8233448925004513e-01 -1.4845711578699866e-01 -3.6097506113021899e-01 -3.0242111186461934e-01 2.7218799350631873e-01
4.8903357937851799e-01 -1.5048212752695123e-01 -3.5914114808453151e-01 -3.0214086035588816e-01 2.7531889148151728e-01
4.9573266950699085e-01 -1.5250523666310356e-01 -3.5728634551470734e-01 -3.0185307019851670e-01 2.7842447827387756e-01
5.0243175963546371e-01 -1.5452639222801315e-01 -3.5541082380223182e-01 -3.0155760227768919e-01 2.8150450983209874e-01
5.0913084976393652e-01 -1.5654554231862586e-01 -3.5351475495087725e-01 -3.0125431638922828e-01 2.8455874588838637e-01
5.1582993989240933e-01 -1.5856263408908661e-01 -3.5159831256126106e-01 -3.0094307127184117e-01 2.8758694998412754e-01
5.2252903002088225e-01 -1.6057761374376822e-01 -3.4966167180522428e-01 -3.0062372463975756e-01 2.9058888949470640e-01
5.2922812014935505e-01 -1.6259042653052169e-01 -3.4770500940003346e-01 -3.0029613321575560e-01 2.9356433565345530e-01
5.3592721027782797e-01 -1.6460101673415053e-01 -3.4572850358240864e-01 -2.9996015276457327e-01 2.9651306357473678e-01
5.4262630040630078e-01 -1.6660932767011033e-01 -3.4373233408240172e-01 -2.9961563812670727e-01 2.9943485227618083e-01
5.4932539053477358e-01 -1.6861530167839911e-01 -3.4171668209756922e-01 -2.9926244325269952e-01 3.0232948470078524e-01
5.5602448066324650e-01 -1.7061888011773171e-01 -3.3968173026635884e-01 -2.9890042123762145e-01 3.0519674773716243e-01
5.6272357079171931e-01 -1.7262000335992955e-01 -3.3762766264153643e-01 -2.9852942435601004e-01 3.0803643223921845e-01
5.6942266092019223e-01 -1.7461861078453630e-01 -3.3555466466363176e-01 -2.9814930409718993e-01 3.1084833304522425e-01
5.7612175104866503e-01 -1.7661464077367833e-01 -3.3346292313417158e-01 -2.9775991120093703e-01 3.1363224899590481e-01
5.8282084117713784e-01 -1.7860803070716552e-01 -3.3135262618880107e-01 -2.9736109569350877e-01 3.1638798295170550e-01
5.8951993130561076e-01 -1.8059871695783333e-01 -3.2922396327029896e-01 -2.9695270692403447e-01 3.1911534180923462e-01
5.9621902143408356e-01 -1.8258663488712915e-01 -3.2707712510148951e-01 -2.9653459360126155e-01 3.2181413651688168e-01
6.0291811156255637e-01 -1.8457171884094595e-01 -3.2491230365805546e-01 -2.9610660383065013e-01 3.2448418208961227e-01
6.0961720169102929e-01 -1.8655390214570503e-01 -3.2272969214125580e-01 -2.9566858515181144e-01 3.2712529762293874e-01
6.1631629181950209e-01 -1.8853311710469031e-01 -3.2052948495055211e-01 -2.9522038457628419e-01 3.2973730630606574e-01
6.2301538194797501e-01 -1.9050929499463765e-01 -3.1831187765614727e-01 -2.9476184862564253e-01 3.3232003543421268e-01
6.2971447207644782e-01 -1.9248236606258021e-01 -3.1607706697144139e-01 -2.9429282336993057e-01 3.3487331642010987e-01
6.3641356220492062e-01 -1.9445225952295370e-01 -3.1382525072540657e-01 -2.9381315446641715e-01 3.3739698480467106e-01
6.4311265233339354e-01 -1.9641890355496328e-01 -3.1155662783488741e-01 -2.9332268719866583e-01 3.3989088026684044e-01
6.4981174246186635e-01 -1.9838222530021452e-01 -3.0927139827682848e-01 -2.9282126651591350e-01 3.4235484663261406e-01
6.5651083259033927e-01 -2.0034215086061163e-01 -3.0696976306043394e-01 -2.9230873707275257e-01 3.4478873188323655e-01
6.6320992271881207e-01 -2.0229860529652458e-01 -3.0465192419926329e-01 -2.9178494326911064e-01 3.4719238816257159e-01
6.6990901284728488e-01 -2.0425151262519708e-01 -3.0231808468347332e-01 -2.9124972929060744e-01 3.4956567178409448e-01
6.7660810297575780e-01 -2.0620079581943282e-01 -2.9996844845196519e-01 -2.9070293914915302e-01 3.5190844323699444e-01
6.8330719310423060e-01 -2.0814637680660306e-01 -2.9760322036413533e-01 -2.9014441672370961e-01 3.5422056719073397e-01
6.9000628323270341e-01 -2.1008817646787636e-01 -2.9522260617196810e-01 -2.8957400580147613e-01 3.5650191249962043e-01
6.9670537336117633e-01 -2.1202611463774473e-01 -2.9282681249197728e-01 -2.8899155011927602e-01 3.5875235220633339e-01
7.0340446348964913e-01 -2.1396011010382726e-01 -2.9041604677713162e-01 -2.8839689340521291e-01 3.6097176354469956e-01
7.1010355361812205e-01 -2.1589008060695308e-01 -2.8799051728876873e-01 -2.8778987942058520e-01 3.6316002794171948e-01
7.1680264374659486e-01 -2.1781594284152486e-01 -2.8555043306850192e-01 -2.8717035200205082e-01 3.6531703101884910e-01
7.2350173387506767e-01 -2.1973761245616535e-01 -2.8309600391012202e-01 -2.8653815510403413e-01 3.6744266259254094e-01
7.3020082400354058e-01 -2.2165500405464766e-01 -2.8062744033150039e-01 -2.8589313284136486e-01 3.6953681667404720e-01
7.3689991413201339e-01 -2.2356803119711227e-01 -2.7814495354649516e-01 -2.8523512953214197e-01 3.7159939146848942e-01
7.4359900426048620e-01 -2.2547660640157138e-01 -2.7564875543686451e-01 -2.8456398974081237e-01 3.7363028937319809e-01
7.5029809438895911e-01 -2.2738064114570333e-01 -2.7313905852419251e-01 -2.8387955832145639e-01 3.7562941697532537e-01
7.5699718451743192e-01 -2.2928004586893777e-01 -2.7061607594182924e-01 -2.8318168046127157e-01 3.7759668504873539e-01
7.6369627464590484e-01 -2.3117472997483454e-01 -2.6808002140685028e-01 -2.8247020172424486e-01 3.7953200855017472e-01
7.7039536477437764e-01 -2.3306460183375693e-01 -2.6553110919203954e-01 -2.8174496809500615e-01 3.8143530661472791e-01
7.7709445490285045e-01 -2.3494956878584172e-01 -2.6296955409789780e-01 -2.8100582602285296e-01 3.8330650255056042e-01
7.8379354503132337e-01 -2.3682953714426758e-01 -2.6039557142468278e-01 -2.8025262246593813e-01 3.8514552383295375e-01
7.9049263515979618e-01 -2.3870441219881725e-01 -2.5780937694450501e-01 -2.7948520493562912e-01 3.8695230209770004e-01
7.9719172528826909e-01 -2.4057409821967898e-01 -2.5521118687368893e-01 -2.7870342154116928e-01 3.8872677313446458e-01
8.0389081541674190e-01 -2.4243849846164722e-01 -2.5260121784479228e-01 -2.7790712103417664e-01 3.9046887687835502e-01
8.1058990554521471e-01 -2.4429751516856987e-01 -2.4997968687887107e-01 -2.7709615285345524e-01 3.9217855740140595e-01
8.1728899567368762e-01 -2.4615104957809600e-01 -2.4734681135781950e-01 -2.7627036716990450e-01 3.9385576290343188e-01
8.2398808580216043e-01 -2.4799900192673302e-01 -2.4470280899674474e-01 -2.7542961493151813e-01 3.9550044570215548e-01
8.3068717593063324e-01 -2.4984127145520546e-01 -2.4204789781641292e-01 -2.7457374790848976e-01 3.9711256222271596e-01
8.3738626605910615e-01 -2.5167775641411527e-01 -2.3938229611576983e-01 -2.7370261873841528e-01 3.9869207298656317e-01
8.4408535618757896e-01 -2.5350835406990402e-01 -2.3670622244454032e-01 -2.7281608097157833e-01 4.0023894259974280e-01
8.5078444631605188e-01 -2.5533296071111911e-01 -2.3401989557590835e-01 -2.7191398911630899e-01 4.0175313974057852e-01
8.5748353644452469e-01 -2.5715147165498203e-01 -2.3132353447928283e-01 -2.7099619868440289e-01 4.0323463714675611e-01
8.6418262657299749e-01 -2.5896378125426217e-01 -2.2861735829315075e-01 -2.7006256623658947e-01 4.0468341160181570e-01
8.7088171670147041e-01 -2.6076978290445413e-01 -2.2590158629802243e-01 -2.6911294942803810e-01 4.0609944392105651e-01
8.7758080682994322e-01 -2.6256936905126099e-01 -2.2317643788947181e-01 -2.6814720705388972e-01 4.0748271893686128e-01
8.8427989695841613e-01 -2.6436243119838349e-01 -2.2044213255127443e-01 -2.6716519909480307e-01 4.0883322548344403e-01
8.9097898708688894e-01 -2.6614885991561482e-01 -2.1769888982864760e-01 -2.6616678676250322e-01 4.1015095638102805e-01
8.9767807721536175e-01 -2.6792854484724393e-01 -2.1494692930159515e-01 -2.6515183254532143e-01 4.1143590841945921e-01
9.0437716734383466e-01 -2.6970137472076500e-01 -2.1218647055836079e-01 -2.6412020025371391e-01 4.1268808234125942e-01
9.1107625747230747e-01 -2.7146723735589595e-01 -2.0941773316899309e-01 -2.6307175506574881e-01 4.1390748282412687e-01
9.1777534760078028e-01 -2.7322601967389687e-01 -2.0664093665904293e-01 -2.6200636357257850e-01 4.1509411846296768e-01
9.2447443772925320e-01 -2.7497760770712687e-01 -2.0385630048351325e-01 -2.6092389382406089e-01 4.1624800175198273e-01
9.3117352785772600e-01 -2.7672188660902397e-01 -2.0106404400067726e-01 -2.5982421537390282e-01 4.1736914906512074e-01
9.3787261798619892e-01 -2.7845874066432258e-01 -1.9826438644616409e-01 -2.5870719932499825e-01 4.1845758063668487e-01
9.4457170811467173e-01 -2.8018805329957586e-01 -1.9545754690717720e-01 -2.5757271837463624e-01 4.1951332054138690e-01
9.5127079824314453e-01 -2.8190970709399005e-01 -1.9264374429683323e-01 -2.5642064685958782e-01 4.2053639667385040e-01
9.5796988837161745e-01 -2.8362358379055924e-01 -1.8982319732864136e-01 -2.5525086080109016e-01 4.2152684072764735e-01
9.6466897850009026e-01 -2.8532956430750162e-01 -1.8699612449112568e-01 -2.5406323794971475e-01 4.2248468817387408e-01
9.7136806862856317e-01 -2.8702752874999460e-01 -1.8416274402259289e-01 -2.5285765783010467e-01 4.2340997823927179e-01
9.7806715875703598e-01 -2.8871735642220919e-01 -1.8132327388604891e-01 -2.5163400178556883e-01 4.2430275388389643e-01
9.8476624888550879e-01 -2.9039892583964133e-01 -1.7847793174426602e-01 -2.5039215302251761e-01 4.2516306177834473e-01
9.9146533901398171e-01 -2.9207211474174055e-01 -1.7562693493500425e-01 -2.4913199665472693e-01 4.2599095228053979e-01
9.9816442914245451e-01 -2.9373680010483355e-01 -1.7277050044638939e-01 -2.4785341974741767e-01 4.2678647941208325e-01
1.0048635192709274e+00 -2.9539285815534311e-01 -1.6990884489244967e-01 -2.4655631136113484e-01 4.2754970083417887e-01
1.0115626093994001e+00 -2.9704016438330044e-01 -1.6704218448881519e-01 -2.4524056259541466e-01 4.2828067782313217e-01
1.0182616995278730e+00 -2.9867859355615006e-01 -1.6417073502858115e-01 -2.4390606663222392e-01 4.2897947524543306e-01
1.0249607896563460e+00 -3.0030801973284665e-01 -1.6129471185833941e-01 -2.4255271877915974e-01 4.2964616153242480e-01
1.0316598797848187e+00 -3.0192831627824263e-01 -1.5841432985437970e-01 -2.4118041651239402e-01 4.3028080865456664e-01
1.0383589699132916e+00 -3.0353935587776543e-01 -1.5552980339906308e-01 -2.3978905951935006e-01 4.3088349209529431e-01
1.0450580600417645e+00 -3.0514101055238335e-01 -1.5264134635737259e-01 -2.3837854974109887e-01 4.3145429082448655e-01
1.0517571501702374e+00 -3.0673315167381188e-01 -1.4974917205368457e-01 -2.3694879141473210e-01 4.3199328727203351e-01
1.0584562402987101e+00 -3.0831564998003225e-01 -1.4685349324867669e-01 -2.3549969111514149e-01 4.3250056730052600e-01
1.0651553304271830e+00 -3.0988837559112331e-01 -1.4395452211638807e-01 -2.3403115779641309e-01 4.3297622017742121e-01
1.0718544205556559e+00 -3.1145119802532284e-01 -1.4105247022151779e-01 -2.3254310283312934e-01 4.3342033854728990e-01
1.0785535106841286e+00 -3.1300398621537867e-01 -1.3814754849689681e-01 -2.3103544006122245e-01 4.3383301840352773e-01
1.0852526008126016e+00 -3.1454660852517380e-01 -1.3523996722115017e-01 -2.2950808581848547e-01 4.3421435905974087e-01
1.0919516909410745e+00 -3.1607893276662186e-01 -1.3232993599655249e-01 -2.2796095898472690e-01 4.3456446312081043e-01
1.0986507810695472e+00 -3.1760082621683094e-01 -1.2941766372707733e-01 -2.2639398102155384e-01 4.3488343645363831e-01
1.1053498711980201e+00 -3.1911215563553247e-01 -1.2650335859664300e-01 -2.2480707601176908e-01 4.3517138815757983e-01
1.1120489613264930e+00 -3.2061278728277209e-01 -1.2358722804755831e-01 -2.2320017069836862e-01 4.3542843053456559e-01
1.1187480514549657e+00 -3.2210258693686022e-01 -1.2066947875916839e-01 -2.2157319452312385e-01 4.3565467905891719e-01
1.1254471415834386e+00 -3.2358141991257910e-01 -1.1775031662670354e-01 -2.1992607966473471e-01 4.3585025234686031e-01
1.1321462317119115e+00 -3.2504915107964311e-01 -1.1482994674033438e-01 -2.1825876107653952e-01 4.3601527212573871e-01
1.1388453218403845e+00 -3.2650564488141043e-01 -1.1190857336443331e-01 -2.1657117652376615e-01 4.3614986320293347e-01
1.1455444119688571e+00 -3.2795076535384221e-01 -1.0898639991704617e-01 -2.1486326662031091e-01 4.3625415343449120e-01
1.1522435020973301e+00 -3.2938437614470717e-01 -1.0606362894957497e-01 -2.1313497486503000e-01 4.3632827369346433e-01
1.1589425922258030e+00 -3.3080634053302771e-01 -1.0314046212667538e-01 -2.1138624767752978e-01 4.3637235783796802e-01
1.1656416823542757e+00 -3.3221652144876612e-01 -1.0021710020636945e-01 -2.0961703443344082e-01 4.3638654267895760e-01
1.1723407724827486e+00 -3.3361478149274704e-01 -9.7293743020376189e-02 -2.0782728749916088e-01 4.3637096794772934e-01
1.1790398626112215e+00 -3.3500098295681446e-01 -9.4370589454655207e-02 -2.0601696226617888e-01 4.3632577626330366e-01
1.1857389527396942e+00 -3.3637498784420766e-01 -9.1447837430150877e-02 -2.0418601718516527e-01 4.3625111309992881e-01
1.1924380428681671e+00 -3.3773665789015478e-01 -8.8525683883802844e-02 -2.0233441379866424e-01 4.3614712675329537e-01
1.1991371329966400e+00 -3.3908585458270718e-01 -8.5604324749741667e-02 -2.0046211677385195e-01 4.3601396830729638e-01
1.2058362231251127e+00 -3.4042243918377457e-01 -8.2683954940726029e-02 -1.9856909393456021e-01 4.3585179160035431e-01
1.2125353132535857e+00 -3.4174627275037373e-01 -7.9764768329806252e-02 -1.9665531629269459e-01 4.3566075319149844e-01
1.2192344033820586e+00 -3.4305721615608875e-01 -7.6846957732214990e-02 -1.9472075807905950e-01 4.3544101232622656e-01
1.2259334935105315e+00 -3.4435513011273711e-01 -7.3930714887485149e-02 -1.9276539677357615e-01 4.3519273090215221e-01
1.2326325836390042e+00 -3.4563987519223693e-01 -7.1016230441798167e-02 -1.9078921313488084e-01 4.3491607343443944e-01
1.2393316737674771e+00 -3.4691131184867124e-01 -6.8103693930563189e-02 -1.8879219122929011e-01 4.3461120702102751e-01
1.2460307638959500e+00 -3.4816930044054295e-01 -6.5193293761230869e-02 -1.8677431845912035e-01 4.3427830130764672e-01
1.2527298540244227e+00 -3.4941370125321780e-01 -6.2285217196341176e-02 -1.8473558559034770e-01 4.3391752845262765e-01
1.2594289441528956e+00 -3.5064437452154884e-01 -5.9379650336808171e-02 -1.8267598677959568e-01 4.3352906309150563e-01
1.2661280342813686e+00 -3.5186118045267811e-01 -5.6476778105444395e-02 -1.8059551960043765e-01 4.3311308230142220e-01
1.2728271244098412e+00 -3.5306397924901145e-01 -5.3576784230724692e-02 -1.7849418506900050e-01 4.3266976556532583e-01
1.2795262145383142e+00 -3.5425263113136041e-01 -5.0679851230792279e-02 -1.7637198766885626e-01 4.3219929473597307e-01
1.2862253046667871e+00 -3.5542699636224762e-01 -4.7786160397709658e-02 -1.7422893537518969e-01 4.3170185399973304e-01
1.2929243947952598e+00 -3.5658693526936991e-01 -4.4895891781954259e-02 -1.7206503967822712e-01 4.3117762984019592e-01
1.2996234849237327e+00 -3.5773230826921526e-01 -4.2009224177161741e-02 -1.6988031560591432e-01 4.3062681100158839e-01
1.3063225750522056e+00 -3.5886297589086263e-01 -3.9126335105085848e-02 -1.6767478174602865e-01 4.3004958845218705e-01
1.3130216651806785e+00 -3.5997879879995404e-01 -3.6247400800764142e-02 -1.6544846026779400e-01 4.2944615534778774e-01
1.3197207553091512e+00 -3.6107963782266267e-01 -3.3372596198073465e-02 -1.6320137694183964e-01 4.2881670699415170e-01
1.3264198454376241e+00 -3.6216535396992855e-01 -3.0502094915415254e-02 -1.6093356116010663e-01 4.2816144080998703e-01
1.3331189355660971e+00 -3.6323580846177406e-01 -2.7636069241691139e-02 -1.5864504595477555e-01 4.2748055628956555e-01
1.3398180256945698e+00 -3.6429086275174660e-01 -2.4774690122528024e-02 -1.5633586801640170e-01 4.2677425496518007e-01
1.3465171158230427e+00 -3.6533037855148331e-01 -2.1918127146752564e-02 -1.5400606771126210e-01 4.2604274036945555e-01
1.3532162059515156e+00 -3.6635421785539213e-01 -1.9066548533117480e-02 -1.5165568909790564e-01 4.2528621799751565e-01
1.3599152960799883e+00 -3.6736224296544295e-01 -1.6220121117279648e-02 -1.4928477994289510e-01 4.2450489526900437e-01
1.3666143862084612e+00 -3.6835431651606232e-01 -1.3379010339032309e-02 -1.4689339173573174e-01 4.2369898148996415e-01
1.3733134763369341e+00 -3.6933030149912444e-01 -1.0543380229793894e-02 -1.4448157970295364e-01 4.2286868781457077e-01
1.3800125664654068e+00 -3.7029006128903363e-01 -7.7133934003533258e-03 -1.4204940282139636e-01 4.2201422720672577e-01
1.3867116565938797e+00 -3.7123345966789073e-01 -4.8892110288742269e-03 -1.3959692383060712e-01 4.2113581440150655e-01
1.3934107467223527e+00 -3.7216036085073689e-01 -2.0709928491604995e-03 -1.3712420924440311e-01 4.2023366586647593e-01
1.4001098368508256e+00 -3.7307062951086933e-01 7.4110286081705001e-04 -1.3463132936156294e-01 4.1930799976285071e-01
1.4068089269792983e+00 -3.7396413080522151e-01 3.5469192901297353e-03 -1.3211835827564233e-01 4.1835903590653001e-01
1.4135080171077712e+00 -3.7484073039980237e-01 6.3463011058354710e-03 -1.2958537388390387e-01 4.1738699572898486e-01
1.4202071072362441e+00 -3.7570029449518738e-01 9.1390944636554339e-03 -1.2703245789535159e-01 4.1639210223800854e-01
1.4269061973647168e+00 -3.7654268985209788e-01 1.1925147018413816e-02 -1.2445969583799309e-01 4.1537457997844085e-01
1.4336052874931897e+00 -3.7736778381714081e-01 1.4704307934301820e-02 -1.2186717706562097e-01 4.1433465499309952e-01
1.4403043776216626e+00 -3.7817544434828854e-01 1.7476427894662496e-02 -1.1925499476274863e-01 4.1327255478279479e-01
1.4470034677501353e+00 -3.7896554004061572e-01 2.0241359111664303e-02 -1.1662324594930552e-01 4.1218850826679232e-01
1.4537025578786082e+00 -3.7973794015200163e-01 2.2998955335668505e-02 -1.1397203148429588e-01 4.1108274574304032e-01
1.4604016480070812e+00 -3.8049251462885009e-01 2.5749071864325863e-02 -1.1130145606853596e-01 4.0995549884827626e-01
1.4671007381355539e+00 -3.8122913413183057e-01 2.8491565551409963e-02 -1.0861162824649286e-01 4.0880700051803698e-01
1.4737998282640268e+00 -3.8194767006163249e-01 3.1226294815384883e-02 -1.0590266040722071e-01 4.0763748494657376e-01
1.4804989183924997e+00 -3.8264799458472498e-01 3.3953119647704887e-02 -1.0317466878439022e-01 4.0644718754667336e-01
1.4871980085209724e+00 -3.8332998065911539e-01 3.6671901620846242e-02 -1.0042777345540466e-01 4.0523634490938476e-01
1.4938970986494453e+00 -3.8399350206009819e-01 3.9382503896069024e-02 -9.7662098339598435e-02 4.0400519476365215e-01
1.5005961887779182e+00 -3.8463843340598741e-01 4.2084791230906290e-02 -9.4877771195514021e-02 4.0275397593585621e-01
1.5072952789063911e+00 -3.8526465018382478e-01 4.4778629986381276e-02 -9.2074923617250365e-02 4.0148292830926163e-01
1.5139943690348638e+00 -3.8587202877505594e-01 4.7463888133949292e-02 -8.9253691029879512e-02 4.0019229278337454e-01
1.5206934591633368e+00 -3.8646044648116806e-01 5.0140435262164156e-02 -8.6414212683925157e-02 3.9888231123320744e-01
1.5273925492918097e+00 -3.8702978154927975e-01 5.2808142583066132e-02 -8.3556631648899760e-02 3.9755322646845476e-01
1.5340916394202824e+00 -3.8757991319767765e-01 5.5466882938291696e-02 -8.0681094805893444e-02 3.9620528219257795e-01
1.5407907295487553e+00 -3.8811072164129756e-01 5.8116530804906648e-02 -7.7787752839224372e-02 3.9483872296181155e-01
1.5474898196772282e+00 -3.8862208811734694e-01 6.0756962301090026e-02 -7.4876760227603478e-02 3.9345379414444026e-01
1.5541889098057009e+00 -3.8911389491059295e-01 6.3388055191379161e-02 -7.1948275233821940e-02 3.9205074187957006e-01
1.5608879999341738e+00 -3.8958602537863724e-01 6.6009688891670151e-02 -6.9002459893566848e-02 3.9062981303589323e-01
1.5675870900626467e+00 -3.9003836397718572e-01 6.8621744473988250e-02 -6.6039480003513909e-02 3.8919125517054359e-01
1.5742861801911194e+00 -3.9047079628518833e-01 7.1224104670954275e-02 -6.3059505108399028e-02 3.8773531648782039e-01
1.5809852703195924e+00 -3.9088320902989659e-01 7.3816653879978933e-02 -6.0062708487176618e-02 3.8626224579786622e-01
1.5876843604480653e+00 -3.9127549011183127e-01 7.6399278167182477e-02 -5.7049267138266045e-02 3.8477229247530181e-01
1.5943834505765382e+00 -3.9164752862965185e-01 7.8971865271040581e-02 -5.4019361763884874e-02 3.8326570641781821e-01
1.6010825407050109e+00 -3.9199921490492012e-01 8.1534304605753297e-02 -5.0973176753471079e-02 3.8174273800472908e-01
1.6077816308334838e+00 -3.9233044050674976e-01 8.4086487264336790e-02 -4.7910900166193544e-02 3.8020363805548385e-01
1.6144807209619567e+00 -3.9264109827633403e-01 8.6628306021435453e-02 -4.4832723712552994e-02 3.7864865778814422e-01
1.6211798110904294e+00 -3.9293108235134389e-01 8.9159655335854307e-02 -4.1738842735072113e-02 3.7707804877782541e-01
1.6278789012189023e+00 -3.9320028819018832e-01 9.1680431352809844e-02 -3.8629456188076068e-02 3.7549206291510312e-01
1.6345779913473752e+00 -3.9344861259612873e-01 9.4190531905897060e-02 -3.5504766616565188e-02 3.7389095236438968e-01
1.6412770814758479e+00 -3.9367595374124020e-01 9.6689856518772821e-02 -3.2364980134178295e-02 3.7227496952227906e-01
1.6479761716043209e+00 -3.9388221119021077e-01 9.9178306406553743e-02 -2.9210306400248263e-02 3.7064436697586339e-01
1.6546752617327938e+00 -3.9406728592399221e-01 1.0165578447693803e-01 -2.6040958595983453e-02 3.6899939746104693e-01
1.6613743518612665e+00 -3.9423108036353666e-01 1.0412219533119467e-01 -2.2857153400175328e-02 3.6734031382114596e-01
1.6680734419897394e+00 -3.9437349839296970e-01 1.0657744526464491e-01 -1.9659110963422086e-02 3.6566736896503077e-01
1.6747725321182123e+00 -3.9449444538276668e-01 1.0902144226696386e-01 -1.6447054881722274e-02 3.6398081582545011e-01
1.6814716222466852e+00 -3.9459382821276318e-01 1.1145409602221301e-01 -1.3221212169268236e-02 3.6228090731740392e-01
1.6881707123751579e+00 -3.9467155529494752e-01 1.1387531790857433e-01 -9.9818132303358294e-03 3.6056789629648933e-01
1.6948698025036308e+00 -3.9472753659607035e-01 1.1628502099781081e-01 -6.7290918303360737e-03 3.5884203551726918e-01
1.7015688926321038e+00 -3.9476168366006426e-01 1.1868312005445092e-01 -3.4632850660364332e-03 3.5710357759166644e-01
1.7082679827605765e+00 -3.9477390963026426e-01 1.2106953153469734e-01 -1.8463333495568821e-04 3.5535277494738832e-01
1.7149670728890494e+00 -3.9476412927142313e-01 1.2344417358505846e-01 3.1066196960606932e-03 3.5358987978638318e-01
1.7216661630175223e+00 -3.9473225899151265e-01 1.2580696604070069e-01 6.4102271230776428e-03 3.5181514404333486e-01
1.7283652531459950e+00 -3.9467821686330373e-01 1.2815783042352211e-01 9.7259388381161008e-03 3.5002881934419688e-01
1.7350643432744679e+00 -3.9460192264571703e-01 1.3049668993994556e-01 1.3053501563000135e-02 3.4823115696477103e-01
1.7417634334029408e+00 -3.9450329780493743e-01 1.3282346947842949e-01 1.6392658883998525e-02 3.4642240778933370e-01
1.7484625235314135e+00 -3.9438226553528338e-01 1.3513809560669710e-01 1.9743151287257010e-02 3.4460282226931310e-01
1.7551616136598864e+00 -3.9423875077982456e-01 1.3744049656868160e-01 2.3104716195013912e-02 3.4277265038202193e-01
1.7618607037883594e+00 -3.9407268025073944e-01 1.3973060228118639e-01 2.6477088002592540e-02 3.4093214158944823e-01
1.7685597939168323e+00 -3.9388398244959588e-01 1.4200834433036777e-01 2.9859998115947257e-02 3.3908154479726171e-01
1.7752588840453050e+00 -3.9367258768731522e-01 1.4427365596790884e-01 3.3253174989993521e-02 3.3722110831386359e-01
1.7819579741737779e+00 -3.9343842810363305e-01 1.4652647210678135e-01 3.6656344167979492e-02 3.3535107980930701e-01
1.7886570643022508e+00 -3.9318143768654984e-01 1.4876672931687582e-01 4.0069228321266526e-02 3.3347170627453143e-01
1.7953561544307235e+00 -3.9290155229141793e-01 1.5099436582030648e-01 4.3491547289913376e-02 3.3158323398062939e-01
1.8020552445591964e+00 -3.9259870965976373e-01 1.5320932148644922e-01 4.6923018123948376e-02 3.2968590843822571e-01
1.8087543346876693e+00 -3.9227284943783891e-01 1.5541153782671113e-01 5.0363355125317845e-02 3.2777997435697537e-01
1.8154534248161420e+00 -3.9192391319489300e-01 1.5760095798903287e-01 5.3812269890502265e-02 3.2586567560518553e-01
1.8221525149446149e+00 -3.9155184444116120e-01 1.5977752675212212e-01 5.7269471353788667e-02 3.2394325516956679e-01
1.8288516050730879e+00 -3.9115658864555991e-01 1.6194119051941752e-01 6.0734665831187480e-02 3.2201295511512162e-01
1.8355506952015606e+00 -3.9073809325308390e-01 1.6409189731278351e-01 6.4207557064985543e-02 3.2007501654517301e-01
1.8422497853300335e+00 -3.9029630770189710e-01 1.6622959676593496e-01 6.7687846268923352e-02 3.1812967956154153e-01
1.8489488754585064e+00 -3.8983118344011158e-01 1.6835424011759062e-01 7.1175232173985387e-02 3.1617718322487526e-01
1.8556479655869793e+00 -3.8934267394224625e-01 1.7046578020435593e-01 7.4669411074794564e-02 3.1421776551513902e-01
1.8623470557154520e+00 -3.8883073472535973e-01 1.7256417145333386e-01 7.8170076876598937e-02 3.1225166329226839e-01
1.8690461458439249e+00 -3.8829532336485045e-01 1.7464936987446417e-01 8.1676921142840628e-02 3.1027911225699456e-01
1.8757452359723978e+00 -3.8773639951014066e-01 1.7672133305271320e-01 8.5189633143129190e-02 3.0830034691195984e-01
1.8824443261008705e+00 -3.8715392489988437e-01 1.7878002013992139e-01 8.8707899901842843e-02 3.0631560052296547e-01
1.8891434162293435e+00 -3.8654786337672226e-01 1.8082539184632040e-01 9.2231406247396508e-02 3.0432510508032407e-01
1.8958425063578164e+00 -3.8591818090189584e-01 1.8285741043189799e-01 9.5759834861857837e-02 3.0232909126054081e-01
1.9025415964862891e+00 -3.8526484556943380e-01 1.8487603969745534e-01 9.9292866331121957e-02 3.0032778838817137e-01
1.9092406866147620e+00 -3.8458782762001326e-01 1.8688124497541697e-01 1.0283017919556650e-01 2.9832142439790976e-01
1.9159397767432349e+00 -3.8388709945449029e-01 1.8887299312039221e-01 1.0637145000117240e-01 2.9631022579691257e-01
1.9226388668717076e+00 -3.8316263564709391e-01 1.9085125249948967e-01 1.0991635335109882e-01 2.9429441762736769e-01
1.9293379570001805e+00 -3.8241441295827683e-01 1.9281599298238455e-01 1.1346456195769732e-01 2.9227422342931469e-01
1.9360370471286534e+00 -3.8164241034721891e-01 1.9476718593113770e-01 1.1701574669495052e-01 2.9024986520372559e-01
1.9427361372571263e+00 -3.8084660898397571e-01 1.9670480418976843e-01 1.2056957665132398e-01 2.8822156337585281e-01
1.9494352273855990e+00 -3.8002699226126763e-01 1.9862882207357949e-01 1.2412571918301532e-01 2.8618953675885200e-01
1.9561343175140720e+00 -3.7918354580590263e-01 2.0053921535823574e-01 1.2768383996758856e-01 2.8415400251768791e-01
1.9628334076425449e+00 -3.7831625748982828e-01 2.0243596126859514e-01 1.3124360305797805e-01 2.8211517613333120e-01
1.9695324977710176e+00 -3.7742511744080587e-01 2.0431903846729363e-01 1.3480467093685047e-01 2.8007327136725285e-01
1.9762315878994905e+00 -3.7651011805270118e-01 2.0618842704308313e-01 1.3836670457130987e-01 2.7802850022622466e-01
1.9829306780279634e+00 -3.7557125399538682e-01 2.0804410849892280e-01 1.4192936346793153e-01 2.7598107292743379e-01
1.9896297681564361e+00 -3.7460852222451091e-01 2.0988606573996710e-01 1.4549230572801794e-01 2.7393119786398562e-01
1.9963288582849090e+00 -3.7362192199090527e-01 2.1171428306133086e-01 1.4905518810311072e-01 2.7187908157076263e-01
2.0030279484133819e+00 -3.7261145484908131e-01 2.1352874613533024e-01 1.5261766605102131e-01 2.6982492869045493e-01
2.0097270385418549e+00 -3.7157712466588882e-01 2.1532944199879281e-01 1.5617939379191542e-01 2.6776894194009609e-01
2.0164261286703278e+00 -3.7051893762858157e-01 2.1711635904002630e-01 1.5974002436469506e-01 2.6571132207792331e-01
2.0231252187988003e+00 -3.6943690225251907e-01 2.1888948698557423e-01 1.6329920968360925e-01 2.6365226787060958e-01
2.0298243089272732e+00 -3.6833102938850204e-01 2.2064881688676138e-01 1.6685660059507848e-01 2.6159197606087670e-01
2.0365233990557461e+00 -3.6720133222973755e-01 2.2239434110602824e-01 1.7041184693471423e-01 2.5953064133549913e-01
2.0432224891842190e+00 -3.6604782631842853e-01 2.2412605330305774e-01 1.7396459758452326e-01 2.5746845629370624e-01
2.0499215793126919e+00 -3.6487052955198462e-01 2.2584394842069369e-01 1.7751450053027765e-01 2.5540561141599183e-01
2.0566206694411648e+00 -3.6366946218884921e-01 2.2754802267065222e-01 1.8106120291903688e-01 2.5334229503334127e-01
2.0633197595696373e+00 -3.6244464685393818e-01 2.2923827351902731e-01 1.8460435111680623e-01 2.5127869329688340e-01
2.0700188496981102e+00 -3.6119610854368633e-01 2.3091469967159217e-01 1.8814359076631768e-01 2.4921499014797638e-01
2.0767179398265831e+00 -3.5992387463069758e-01 2.3257730105889507e-01 1.9167856684491458e-01 2.4715136728873779e-01
2.0834170299550561e+00 -3.5862797486799347e-01 2.3422607882115382e-01 1.9520892372252954e-01 2.4508800415302551e-01
2.0901161200835290e+00 -3.5730844139285650e-01 2.3586103529294750e-01 1.9873430521973673e-01 2.4302507787787991e-01
2.0968152102120019e+00 -3.5596530873026350e-01 2.3748217398770713e-01 2.0225435466586497e-01 2.4096276327543564e-01
2.1035143003404748e+00 -3.5459861379590513e-01 2.3908949958200676e-01 2.0576871495715576e-01 2.3890123280531178e-01
2.1102133904689473e+00 -3.5320839589881559e-01 2.4068301789967053e-01 2.0927702861495276e-01 2.3684065654749004e-01
2.1169124805974202e+00 -3.5179469674432634e-01 2.4226273589608699e-01 2.1277893784392563e-01 2.3478120217571169e-01
2.1236115707258931e+00 -3.5035756043555744e-01 2.4382866164176570e-01 2.1627408459023828e-01 2.3272303493135285e-01
2.1303106608543660e+00 -3.4889703347487899e-01 2.4538080430591641e-01 2.1976211059978604e-01 2.3066631759778974e-01
2.1370097509828390e+00 -3.4741316476518941e-01 2.4691917413996944e-01 2.2324265747636274e-01 2.2861121047532157e-01
2.1437088411113119e+00 -3.4590600561063062e-01 2.4844378246083634e-01 2.2671536673977444e-01 2.2655787135662186e-01
2.1504079312397844e+00 -3.4437560971693221e-01 2.4995464163401740e-01 2.3017987988390229e-01 2.2450645550272633e-01
2.1571070213682573e+00 -3.4282203319138133e-01 2.5145176505655842e-01 2.3363583843470215e-01 2.2245711561956463e-01
2.1638061114967302e+00 -3.4124533454241690e-01 2.5293516713985759e-01 2.3708288400812233e-01 2.2041000183504675e-01
2.1705052016252031e+00 -3.3964557467884354e-01 2.5440486329232587e-01 2.4052065836792980e-01 2.1836526167670961e-01
2.1772042917536760e+00 -3.3802281690866487e-01 2.5586086990190243e-01 2.4394880348342654e-01 2.1632304004993447e-01
2.1839033818821489e+00 -3.3637712693753169e-01 2.5730320431842701e-01 2.4736696158704316e-01 2.1428347921674276e-01
2.1906024720106219e+00 -3.3470857286680405e-01 2.5873188483587140e-01 2.5077477523179470e-01 2.1224671877517892e-01
2.1973015621390943e+00 -3.3301722519122356e-01 2.6014693067443251e-01 2.5417188734858376e-01 2.1021289563928891e-01
2.2040006522675673e+00 -3.3130315679619310e-01 2.6154836196248826e-01 2.5755794130333798e-01 2.0818214401970181e-01
2.2106997423960402e+00 -3.2956644295466347e-01 2.6293619971841919e-01 2.6093258095396371e-01 2.0615459540482556e-01
2.2173988325245131e+00 -3.2780716132362131e-01 2.6431046583229706e-01 2.6429545070710569e-01 2.0413037854266169e-01
2.2240979226529860e+00 -3.2602539194017810e-01 2.6567118304744380e-01 2.6764619557469504e-01 2.0210961942325067e-01
2.2307970127814589e+00 -3.2422121721725655e-01 2.6701837494186081e-01 2.7098446123027203e-01 2.0009244126175432e-01
2.2374961029099314e+00 -3.2239472193887247e-01 2.6835206590953292e-01 2.7430989406506878e-01 1.9807896448218504e-01
2.2441951930384043e+00 -3.2054599325506355e-01 2.6967228114163722e-01 2.7762214124386503e-01 1.9606930670177833e-01
2.2508942831668772e+00 -3.1867512067745235e-01 2.7097904660818389e-01 2.8092085076105838e-01 1.9406358271582624e-01
2.2575933732953501e+00 -3.1678219607279956e-01 2.7227238903869067e-01 2.8420567149570902e-01 1.9206190448346544e-01
2.2642924634238231e+00 -3.1486731365680148e-01 2.7355233590308758e-01 2.8747625326663395e-01 1.9006438111402221e-01
2.2709915535522960e+00 -3.1293056998777902e-01 2.7481891539267167e-01 2.9073224688730737e-01 1.8807111885398770e-01
2.2776906436807689e+00 -3.1097206395979882e-01 2.7607215640087024e-01 2.9397330422037005e-01 1.8608222107470948e-01
2.2843897338092414e+00 -3.0899189679544553e-01 2.7731208850393108e-01 2.9719907823184522e-01 1.8409778826076478e-01
2.2910888239377143e+00 -3.0699017203824269e-01 2.7853874194154388e-01 3.0040922304504986e-01 1.8211791799901952e-01
2.2977879140661872e+00 -3.0496699554472501e-01 2.7975214759739497e-01 3.0360339399418718e-01 1.8014270496838169e-01
2.3044870041946601e+00 -3.0292247547615758e-01 2.8095233697965993e-01 3.0678124767761211e-01 1.7817224093025258e-01
2.3111860943231330e+00 -3.0085672228990407e-01 2.8213934220143611e-01 3.0994244201075544e-01 1.7620661471968330e-01
2.3178851844516060e+00 -2.9876984873044249e-01 2.8331319596111887e-01 3.1308663627869526e-01 1.7424591223724234e-01
2.3245842745800784e+00 -2.9666196982002802e-01 2.8447393152272499e-01 3.1621349118836511e-01 1.7229021644159992e-01
2.3312833647085514e+00 -2.9453320284900114e-01 2.8562158269616589e-01 3.1932266892038608e-01 1.7033960734283510e-01
2.3379824548370243e+00 -2.9238366736574362e-01 2.8675618381747398e-01 3.2241383318051031e-01 1.6839416199647250e-01
2.3446815449654972e+00 -2.9021348516627782e-01 2.8787776972898593e-01 3.2548664925066662e-01 1.6645395449825318e-01
2.3513806350939701e+00 -2.8802278028351130e-01 2.8898637575948577e-01 3.2854078403959397e-01 1.6451905597964686e-01
2.3580797252224430e+00 -2.8581167897612536e-01 2.9008203770431040e-01 3.3157590613305288e-01 1.6258953460411107e-01
2.3647788153509159e+00 -2.8358030971710702e-01 2.9116479180542210e-01 3.3459168584360116e-01 1.6066545556410303e-01
2.3714779054793884e+00 -2.8132880318192399e-01 2.9223467473144982e-01 3.3758779525992427e-01 1.5874688107885088e-01
2.3781769956078613e+00 -2.7905729223667819e-01 2.9329172355787853e-01 3.4056390829602895e-01 1.5683387039275384e-01
2.3848760857363343e+00 -2.7676591192623168e-01 2.9433597574738501e-01 3.4351970074028110e-01 1.5492647977439708e-01
2.3915751758648072e+00 -2.7445479946067081e-01 2.9536746912947781e-01 3.4645485030275186e-01 1.5302476251685895e-01
2.3982742659932801e+00 -2.7212409420257777e-01 2.9638624188072399e-01 3.4936903666317731e-01 1.5112876893834057e-01
2.4049733561217530e+00 -2.6977393765366536e-01 2.9739233250481895e-01 3.5226194151814966e-01 1.4923854638367468e-01
2.4116724462502255e+00 -2.6740447344109258e-01 2.9838577981266667e-01 3.5513324862784479e-01 1.4735413922660012e-01
2.4183715363786984e+00 -2.6501584730347855e-01 2.9936662290248295e-01 3.5798264386229600e-01 1.4547558887279732e-01
2.4250706265071713e+00 -2.6260820707661636e-01 3.0033490113992478e-01 3.6080981524720240e-01 1.4360293376368793e-01
2.4317697166356442e+00 -2.6018170267888641e-01 3.0129065413825068e-01 3.6361445300926809e-01 1.4173620938099873e-01
2.4384688067641171e+00 -2.5773648609637057e-01 3.0223392173851588e-01 3.6639624962106165e-01 1.3987544825209314e-01
2.4451678968925901e+00 -2.5527271136766944e-01 3.0316474398980592e-01 3.6915489984538929e-01 1.3802067995607162e-01
2.4518669870210630e+00 -2.5279053456842143e-01 3.0408316112951300e-01 3.7189010077917306e-01 1.3617193113064308e-01
2.4585660771495355e+00 -2.5029011379552701e-01 3.0498921356365938e-01 3.7460155189682709e-01 1.3432922547976917e-01
2.4652651672780084e+00 -2.4777160915107616e-01 3.0588294184727127e-01 3.7728895509312421e-01 1.3249258378208270e-01
2.4719642574064813e+00 -2.4523518272598405e-01 3.0676438666480710e-01 3.7995201472554324e-01 1.3066202390008413e-01
2.4786633475349542e+00 -2.4268099858333142e-01 3.0763358881064551e-01 3.8259043765609207e-01 1.2883756079011513e-01
2.4853624376634271e+00 -2.4010922274141389e-01 3.0849058916963512e-01 3.8520393329259617e-01 1.2701920651311349e-01
2.4920615277919000e+00 -2.3752002315649950e-01 3.0933542869771169e-01 3.8779221362944621e-01 1.2520697024615018e-01
2.4987606179203725e+00 -2.3491356970530408e-01 3.1016814840258977e-01 3.9035499328780737e-01 1.2340085829474652e-01
2.5054597080488454e+00 -2.3229003416764227e-01 3.1098878932475676e-01 3.9289198955594840e-01 1.2160087410570261e-01
2.5121587981773184e+00 -2.2964959020828205e-01 3.1179739251829564e-01 3.9540292242827690e-01 1.1980701828097469e-01
2.5188578883057913e+00 -2.2699241335850354e-01 3.1259399903178442e-01 3.9788751464381039e-01 1.1801928859236657e-01
2.5255569784342642e+00 -2.2431868099769586e-01 3.1337864988944270e-01 4.0034549172452910e-01 1.1623767999680498e-01
2.5322560685627371e+00 -2.2162857233457187e-01 3.1415138607232068e-01 4.0277658201300959e-01 1.1446218465244677e-01
2.5389551586912100e+00 -2.1892226838813994e-01 3.1491224849960303e-01 4.0518051670953703e-01 1.1269279193554244e-01
2.5456542488196825e+00 -2.1619995196843600e-01 3.1566127801003030e-01 4.0755702990869158e-01 1.1092948845805312e-01
2.5523533389481554e+00 -2.1346180765701561e-01 3.1639851534344393e-01 4.0990585863540657e-01 1.0917225808601752e-01
2.5590524290766283e+00 -2.1070802178721118e-01 3.1712400112245709e-01 4.1222674288049044e-01 1.0742108195866772e-01
2.5657515192051012e+00 -2.0793878242415276e-01 3.1783777583425726e-01 4.1451942563561311e-01 1.0567593850828851e-01
2.5724506093335742e+00 -2.0515427934455649e-01 3.1853987981254356e-01 4.1678365292774883e-01 1.0393680348081928e-01
2.5791496994620471e+00 -2.0235470401628197e-01 3.1923035321960380e-01 4.1901917385307319e-01 1.0220364995719494e-01
2.5858487895905196e+00 -1.9954024957766064e-01 3.1990923602853494e-01 4.2122574061030915e-01 1.0047644837542295e-01
2.5925478797189925e+00 -1.9671111081659590e-01 3.2057656800561163e-01 4.2340310853351931e-01 9.8755166553393281e-02
2.5992469698474654e+00 -1.9386748414943966e-01 3.2123238869280668e-01 4.2555103612433770e-01 9.7039769712419927e-02
2.6059460599759383e+00 -1.9100956759964377e-01 3.2187673739046757e-01 4.2766928508364027e-01 9.5330220501508800e-02
2.6126451501044112e+00 -1.8813756077619059e-01 3.2250965314015401e-01 4.2975762034264675e-01 9.3626479022351036e-02
2.6193442402328841e+00 -1.8525166485180453e-01 3.2313117470763991e-01 4.3181581009345360e-01 9.1928502855037370e-02
2.6260433303613571e+00 -1.8235208254121016e-01 3.2374134056619874e-01 4.3384362581951197e-01 9.0236247084298865e-02
2.6327424204898295e+00 -1.7943901807898097e-01 3.2434018887997568e-01 4.3584084232515063e-01 8.8549664326569300e-02
2.6394415106183025e+00 -1.7651267719701350e-01 3.2492775748746405e-01 4.3780723776422026e-01 8.6868704757892309e-02
2.6461406007467754e+00 -1.7357326710208257e-01 3.2550408388528962e-01 4.3974259366871399e-01 8.5193316142312542e-02
2.6528396908752483e+00 -1.7062099645310508e-01 3.2606920521214572e-01 4.4164669497664566e-01 8.3523443861010321e-02
2.6595387810037212e+00 -1.6765607533822538e-01 3.2662315823292776e-01 4.4351933005939959e-01 8.1859030942106059e-02
2.6662378711321941e+00 -1.6467871525172362e-01 3.2716597932307179e-01 4.4536029074855055e-01 8.0200018091126035e-02
2.6729369612606666e+00 -1.6168912907074959e-01 3.2769770445310009e-01 4.4716937236215204e-01 7.8546343722122519e-02
2.6796360513891395e+00 -1.5868753103188343e-01 3.2821836917337832e-01 4.4894637373049195e-01 7.6897943989439652e-02
2.6863351415176124e+00 -1.5567413670752844e-01 3.2872800859908735e-01 4.5069109722131162e-01 7.5254752820119689e-02
2.6930342316460854e+00 -1.5264916298213449e-01 3.2922665739541440e-01 4.5240334876448995e-01 7.3616701946939478e-02
2.6997333217745583e+00 -1.4961282802825707e-01 3.2971434976296660e-01 4.5408293787618820e-01 7.1983720942071533e-02
2.7064324119030312e+00 -1.4656535128245379e-01 3.3019111942341084e-01 4.5572967768245454e-01 7.0355737251361433e-02
2.7131315020315041e+00 -1.4350695342102021e-01 3.3065699960534428e-01 4.5734338494228705e-01 6.8732676229214168e-02
2.7198305921599766e+00 -1.4043785633556785e-01 3.3111202303039861e-01 4.5892388007015283e-01 6.7114461174081930e-02
2.7265296822884495e+00 -1.3735828310844575e-01 3.3155622189958256e-01 4.6047098715796242e-01 6.5501013364545418e-02
2.7332287724169224e+00 -1.3426845798801063e-01 3.3198962787986547e-01 4.6198453399649608e-01 6.3892252095982371e-02
2.7399278625453953e+00 -1.3116860636374911e-01 3.3241227209100860e-01 4.6346435209629533e-01 6.2288094717810133e-02
2.7466269526738682e+00 -1.2805895474146040e-01 3.3282418509271416e-01 4.6491027670853791e-01 6.0688456671126496e-02
2.7533260428023412e+00 -1.2493973071805339e-01 3.3322539687194219e-01 4.6632214684474854e-01 5.9093251527079546e-02
2.7600251329308136e+00 -1.2181116295622765e-01 3.3361593683048973e-01 4.6769980529604843e-01 5.7502391025790363e-02
2.7667242230592866e+00 -1.1867348115913055e-01 3.3399583377286945e-01 4.6904309865213900e-01 5.5915785115705649e-02
2.7734233131877595e+00 -1.1552691604484291e-01 3.3436511589443918e-01 4.7035187731964151e-01 5.4333341993505445e-02
2.7801224033162324e+00 -1.1237169932074507e-01 3.3472381076980129e-01 4.7162599553993650e-01 5.2754968144514705e-02
2.7868214934447053e+00 -1.0920806365776903e-01 3.3507194534147572e-01 4.7286531140650101e-01 5.1180568383608779e-02
2.7935205835731782e+00 -1.0603624266453780e-01 3.3540954590884853e-01 4.7406968688174245e-01 4.9610045896600896e-02
2.8002196737016511e+00 -1.0285647086139520e-01 3.3573663811739968e-01 4.7523898781332963e-01 4.8043302282100353e-02
2.8069187638301236e+00 -9.9668983654328358e-02 3.3605324694821248e-01 4.7637308395001909e-01 4.6480237593830062e-02
2.8136178539585965e+00 -9.6474017308784688e-02 3.3635939670776765e-01 4.7747184895697636e-01 4.4920750383391550e-02
2.8203169440870695e+00 -9.3271808923388821e-02 3.3665511101802459e-01 4.7853516043059069e-01 4.3364737743467455e-02
2.8270160342155424e+00 -9.0062596403557849e-02 3.3694041280679321e-01 4.7956289991278384e-01 4.1812095351448135e-02
2.8337151243440153e+00 -8.6846618435020839e-02 3.3721532429839879e-01 4.8055495290481076e-01 4.0262717513472629e-02
2.8404142144724882e+00 -8.3624114457243742e-02 3.3747986700464278e-01 4.8151120888055204e-01 3.8716497208871742e-02
2.8471133046009607e+00 -8.0395324636762633e-02 3.3773406171606241e-01 4.8243156129929687e-01 3.7173326135002321e-02
2.8538123947294336e+00 -7.7160489840426921e-02 3.3797792849349217e-01 4.8331590761801690e-01 3.5633094752460556e-02
2.8605114848579065e+00 -7.3919851608566359e-02 3.3821148665993089e-01 4.8416414930315782e-01 3.4095692330657811e-02
2.8672105749863794e+00 -7.0673652128217621e-02 3.3843475479273993e-01 4.8497619184242302e-01 3.2561006993626976e-02
2.8739096651148524e+00 -6.7422134206062259e-02 3.3864775071610720e-01 4.8575194475531802e-01 3.1028925766326352e-02
2.8806087552433253e+00 -6.4165541241368043e-02 3.3885049149383462e-01 4.8649132160350439e-01 2.9499334621224352e-02
2.8873078453717977e+00 -6.0904117198896365e-02 3.3904299342244743e-01 4.8719424000075129e-01 2.7972118525154265e-02
2.8940069355002707e+00 -5.7638106581720562e-02 3.3922527202461505e-01 4.8786062162232297e-01 2.6447161486481550e-02
2.9007060256287436e+00 -5.4367754403986959e-02 3.3939734204288952e-01 4.8849039221389784e-01 2.4924346602552681e-02
2.9074051157572165e+00 -5.1093306163617215e-02 3.3955921743376316e-01 4.8908348160001835e-01 2.3403556107409643e-02
2.9141042058856894e+00 -4.7815007814957809e-02 3.3971091136204623e-01 4.8963982369206943e-01 2.1884671419757567e-02
2.9208032960141623e+00 -4.4533105741378226e-02 3.3985243619556710e-01 4.9015935649578479e-01 2.0367573191171082e-02
2.9275023861426352e+00 -4.1247846727820676e-02 3.3998380350019497e-01 4.9064202211827918e-01 1.8852141354525422e-02
2.9342014762711077e+00 -3.7959477933304411e-02 3.4010502403518800e-01 4.9108776677460597e-01 1.7338255172638539e-02
2.9409005663995806e+00 -3.4668246863385994e-02 3.4021610774886701e-01 4.9149654079383792e-01 1.5825793287109664e-02
2.9475996565280536e+00 -3.1374401342581459e-02 3.4031706377461712e-01 4.9186829862467002e-01 1.4314633767341840e-02
2.9542987466565265e+00 -2.8078189486748957e-02 3.4040790042721847e-01 4.9220299884054364e-01 1.2804654159732552e-02
2.9609978367849994e+00 -2.4779859675437658e-02 3.4048862519950701e-01 4.9250060414428953e-01 1.1295731537019973e-02
2.9676969269134723e+00 -2.1479660524204414e-02 3.4055924475936761e-01 4.9276108137228924e-01 9.7877425477702930e-03
2.9743960170419448e+00 -1.8177840856901446e-02 3.4061976494706014e-01 4.9298440149815304e-01 8.2805634659924021e-03
2.9810951071704177e+00 -1.4874649677937019e-02 3.4067019077288052e-01 4.9317053963591756e-01 6.7740702408650407e-03
2.9877941972988906e+00 -1.1570336144589960e-02 3.4071052641515026e-01 4.9331947504318530e-01 5.2681385465169935e-03
2.9944932874273635e+00 -8.2651495392315130e-03 3.4074077521853952e-01 4.9343119112333766e-01 3.7626438319221249e-03
3.0011923775558365e+00 -4.9593392415033417e-03 3.4076093969272592e-01 4.9350567542721491e-01 2.2574613708923399e-03
3.0078914676843094e+00 -1.6531547005497003e-03 3.4077102151138589e-01 4.9354291965462999e-01 7.5246631207823590e-04
3.0145905578127823e+00 1.6531545927811891e-03 3.4077102151152400e-01 4.9354291965526842e-01 -7.5246627098165837e-04
3.0212896479412548e+00 4.9593391337396930e-03 3.4076093969313814e-01 4.9350567542913776e-01 -2.2574613297890560e-03
3.0279887380697277e+00 8.2651494314795425e-03 3.4074077521922086e-01 4.9343119112656308e-01 -3.7626437908068674e-03
3.0346878281982006e+00 1.1570336036858586e-02 3.4071052641609567e-01 4.9331947504772644e-01 -5.2681385053862800e-03
3.0413869183266735e+00 1.4874649570236792e-02 3.4067019077408822e-01 4.9317053964174645e-01 -6.7740701997167155e-03
3.0480860084551464e+00 1.8177840749265289e-02 3.4061976494853280e-01 4.9298440150529582e-01 -8.2805634248120027e-03
3.0547850985836194e+00 2.1479660416664721e-02 3.4055924476111260e-01 4.9276108138075325e-01 -9.7877425065481458e-03
3.0614841887120918e+00 2.4779859567989428e-02 3.4048862520153411e-01 4.9250060415388741e-01 -1.1295731495767319e-02
3.0681832788405647e+00 2.8078189379375777e-02 3.4040790042953573e-01 4.9220299885106927e-01 -1.2804654118463439e-02
3.0748823689690377e+00 3.1374401235268384e-02 3.4031706377722903e-01 4.9186829863601050e-01 -1.4314633726062655e-02
3.0815814590975106e+00 3.4668246756125502e-02 3.4021610775177374e-01 4.9149654080602467e-01 -1.5825793245815564e-02
3.0882805492259835e+00 3.7959477826097453e-02 3.4010502403838511e-01 4.9108776678780852e-01 -1.7338255131314408e-02
3.0949796393544564e+00 4.1247846620676050e-02 3.3998380350367363e-01 4.9064202213273977e-01 -1.8852141313150706e-02
3.1016787294829293e+00 4.4533105634312266e-02 3.3985243619931726e-01 4.9015935651168963e-01 -2.0367573149727983e-02
3.1083778196114018e+00 4.7815007707998430e-02 3.3971091136606496e-01 4.8963982370934922e-01 -2.1884671378244097e-02
3.1150769097398747e+00 5.1093306056791667e-02 3.3955921743805290e-01 4.8908348161858112e-01 -2.3403556065825920e-02
3.1217759998683476e+00 5.4367754297304852e-02 3.3939734204745131e-01 4.8849039223374213e-01 -2.4924346560896000e-02
3.1284750899968206e+00 5.7638106475185490e-02 3.3922527202945207e-01 4.8786062164341093e-01 -2.6447161444752242e-02
3.1351741801252935e+00 6.0904117092511888e-02 3.3904299342756344e-01 4.8719424002305861e-01 -2.7972118483349951e-02
3.1418732702537664e+00 6.4165541135141085e-02 3.3885049149923202e-01 4.8649132162703923e-01 -2.9499334579337975e-02
3.1485723603822389e+00 6.7422134100003292e-02 3.3864775072178599e-01 4.8575194478011924e-01 -3.1028925724346814e-02
3.1552714505107118e+00 7.0673652022340494e-02 3.3843475479869817e-01 4.8497619186854080e-01 -3.2561006951543084e-02
3.1619705406391847e+00 7.3919851502882689e-02 3.3821148666616602e-01 4.8416414933061497e-01 -3.4095692288462452e-02
3.1686696307676576e+00 7.7160489734962118e-02 3.3797792850000663e-01 4.8331590764683963e-01 -3.5633094710136939e-02
3.1753687208961305e+00 8.0395324531559065e-02 3.3773406172286452e-01 4.8243156132953741e-01 -3.7173326092528679e-02
3.1820678110246035e+00 8.3624114352276874e-02 3.3747986701172927e-01 4.8151120891200988e-01 -3.8716497166284600e-02
3.1887669011530764e+00 8.6846618330242223e-02 3.3721532430576218e-01 4.8055495293720268e-01 -4.0262717470825514e-02
3.1954659912815488e+00 9.0062596298927253e-02 3.3694041281442827e-01 4.7956289994587697e-01 -4.1812095308783451e-02
3.2021650814100218e+00 9.3271808818890869e-02 3.3665511102593176e-01 4.7853516046428307e-01 -4.3364737700801383e-02
3.2088641715384947e+00 9.6474017204432827e-02 3.3635939671595372e-01 4.7747184899133155e-01 -4.4920750340707652e-02
3.2155632616669676e+00 9.9668983550161155e-02 3.3605324695668820e-01 4.7637308398525680e-01 -4.6480237551080932e-02
3.2222623517954405e+00 1.0285647075746604e-01 3.3573663812617544e-01 4.7523898784976887e-01 -4.8043302239217732e-02
3.2289614419239134e+00 1.0603624256089819e-01 3.3540954591792999e-01 4.7406968691968893e-01 -4.9610045853517061e-02
3.2356605320523859e+00 1.0920806355444759e-01 3.3507194535086082e-01 4.7286531144606381e-01 -5.1180568340295551e-02
3.2423596221808588e+00 1.1237169921772790e-01 3.3472381077948299e-01 4.7162599558083074e-01 -5.2754968101030503e-02
3.2490587123093317e+00 1.1552691594212665e-01 3.3436511590441642e-01 4.7035187736174972e-01 -5.4333341949872813e-02
3.2557578024378047e+00 1.1867348105670905e-01 3.3399583378313952e-01 4.6904309869540550e-01 -5.5915785071930721e-02
3.2624568925662776e+00 1.2181116285409729e-01 3.3361593684105101e-01 4.6769980534042954e-01 -5.7502390981876483e-02
3.2691559826947505e+00 1.2493973061622245e-01 3.3322539688279645e-01 4.6632214689024631e-01 -5.9093251483021358e-02
3.2758550728232234e+00 1.2805895463994821e-01 3.3282418510386619e-01 4.6491027675519753e-01 -6.0688456626910525e-02
3.2825541629516959e+00 1.3116860626257640e-01 3.3241227210246371e-01 4.6346435214416609e-01 -6.2288094673421571e-02
3.2892532530801688e+00 1.3426845788723166e-01 3.3198962789164127e-01 4.6198453404569534e-01 -6.3892252051378176e-02
3.2959523432086417e+00 1.3735828300811748e-01 3.3155622191169759e-01 4.6047098720859930e-01 -6.5501013319688023e-02
3.3026514333371146e+00 1.4043785623564400e-01 3.3111202304283516e-01 4.5892388012205743e-01 -6.7114461129018130e-02
3.3093505234655876e+00 1.4350695332142013e-01 3.3065699961807127e-01 4.5734338499519084e-01 -6.8732676184016836e-02
3.3160496135940605e+00 1.4656535118310660e-01 3.3019111943640078e-01 4.5572967773611384e-01 -7.0355737206093782e-02
3.3227487037225329e+00 1.4961282792912584e-01 3.2971434977620517e-01 4.5408293793045656e-01 -7.1983720896768813e-02
3.3294477938510059e+00 1.5264916288322553e-01 3.2922665740890417e-01 4.5240334881935296e-01 -7.3616701901601050e-02
3.3361468839794788e+00 1.5567413660888818e-01 3.2872800861284673e-01 4.5069109727689105e-01 -7.5254752774707528e-02
3.3428459741079517e+00 1.5868753093358720e-01 3.2821836918743647e-01 4.4894637378701857e-01 -7.6897943943884453e-02
3.3495450642364246e+00 1.6168912897288173e-01 3.2769770446748769e-01 4.4716937241989985e-01 -7.8546343676340086e-02
3.3562441543648975e+00 1.6467871515434726e-01 3.2716597933780878e-01 4.4536029080771988e-01 -8.0200018045051141e-02
3.3629432444933705e+00 1.6765607524133797e-01 3.2662315824800781e-01 4.4351933011992917e-01 -8.1859030895753054e-02
3.3696423346218429e+00 1.7062099635665917e-01 3.2606920522754845e-01 4.4164669503829057e-01 -8.3523443814454160e-02
3.3763414247503158e+00 1.7357326700606840e-01 3.2550408390100982e-01 4.3974259373142260e-01 -8.5193316095562993e-02
3.3830405148787888e+00 1.7651267710141891e-01 3.2492775750349528e-01 4.3780723782793890e-01 -8.6868704710958755e-02
3.3897396050072617e+00 1.7943901798381046e-01 3.2434018889631849e-01 4.3584084238986881e-01 -8.8549664279450171e-02
3.3964386951357346e+00 1.8235208244648679e-01 3.2374134058286136e-01 4.3384362588526598e-01 -9.0236247036980952e-02
3.4031377852642075e+00 1.8525166475755339e-01 3.2313117472463204e-01 4.3181581016028658e-01 -9.1928502807504364e-02
3.4098368753926800e+00 1.8813756068251095e-01 3.2250965315751856e-01 4.2975762041073740e-01 -9.3626478974532454e-02
3.4165359655211529e+00 1.9100956750660067e-01 3.2187673740823175e-01 4.2766928515308922e-01 -9.5330220453367490e-02
3.4232350556496258e+00 1.9386748405695386e-01 3.2123238871093351e-01 4.2555103619495427e-01 -9.7039769664021114e-02
3.4299341457780987e+00 1.9671111072454500e-01 3.2057656802404405e-01 4.2340310860502139e-01 -9.8755166504830155e-02
3.4366332359065717e+00 1.9954024948594007e-01 3.1990923604722332e-01 4.2122574068244734e-01 -1.0047644832677460e-01
3.4433323260350446e+00 2.0235470392483712e-01 3.1923035323852145e-01 4.1901917392569998e-01 -1.0220364990850522e-01
3.4500314161635175e+00 2.0515427925339347e-01 3.1853987983169246e-01 4.1678365300085035e-01 -1.0393680343208764e-01
3.4567305062919900e+00 2.0793878233333501e-01 3.1783777585366663e-01 4.1451942570930972e-01 -1.0567593845946996e-01
3.4634295964204629e+00 2.1070802169684349e-01 3.1712400114217543e-01 4.1222674295500727e-01 -1.0742108190968128e-01
3.4701286865489358e+00 2.1346180756721447e-01 3.1639851536352476e-01 4.0990585871100788e-01 -1.0917225803676645e-01
3.4768277766774087e+00 2.1619995187928476e-01 3.1566127803050997e-01 4.0755702998556220e-01 -1.1092948840846650e-01
3.4835268668058816e+00 2.1892226829962172e-01 3.1491224852046878e-01 4.0518051678758943e-01 -1.1269279188564960e-01
3.4902259569343546e+00 2.2162857224662888e-01 3.1415138609354309e-01 4.0277658209204870e-01 -1.1446218460231906e-01
3.4969250470628270e+00 2.2431868091030782e-01 3.1337864991101144e-01 4.0034549180449758e-01 -1.1623767994645776e-01
3.5036241371912999e+00 2.2699241327164990e-01 3.1259399905368856e-01 3.9788751472465189e-01 -1.1801928854181420e-01
3.5103232273197729e+00 2.2964959012196615e-01 3.1179739254053579e-01 3.9540292250998021e-01 -1.1980701823021679e-01
3.5170223174482458e+00 2.3229003408189286e-01 3.1098878934734581e-01 3.9289198963854866e-01 -1.2160087405472407e-01
3.5237214075767187e+00 2.3491356962015317e-01 3.1016814842554197e-01 3.9035499337134610e-01 -1.2340085824352945e-01
3.5304204977051916e+00 2.3752002307207093e-01 3.0933542872108677e-01 3.8779221371408712e-01 -1.2520697019462357e-01
3.5371195878336645e+00 2.4010922265783152e-01 3.0849058919349232e-01 3.8520393337849362e-01 -1.2701920646121692e-01
3.5438186779621370e+00 2.4268099850048402e-01 3.0763358883492792e-01 3.8259043774305351e-01 -1.2883756073792521e-01
3.5505177680906099e+00 2.4523518264368085e-01 3.0676438668941758e-01 3.7995201481325619e-01 -1.3066202384772066e-01
3.5572168582190828e+00 2.4777160906914686e-01 3.0588294187212278e-01 3.7728895518130551e-01 -1.3249258372965048e-01
3.5639159483475558e+00 2.5029011371387633e-01 3.0498921358870290e-01 3.7460155198530803e-01 -1.3432922542732720e-01
3.5706150384760287e+00 2.5279053448704986e-01 3.0408316115474826e-01 3.7189010086793689e-01 -1.3617193107819164e-01
3.5773141286045016e+00 2.5527271128666773e-01 3.0316474401527943e-01 3.6915489993457096e-01 -1.3802067990355249e-01
3.5840132187329741e+00 2.5773648601589283e-01 3.0223392176430708e-01 3.6639624971090873e-01 -1.3987544819940381e-01
3.5907123088614470e+00 2.6018170259910062e-01 3.0129065416444523e-01 3.6361445310005536e-01 -1.4173620932802511e-01
3.5974113989899199e+00 2.6260820699762688e-01 3.0033490116657358e-01 3.6080981533908518e-01 -1.4360293371036381e-01
3.6041104891183928e+00 2.6501584722523436e-01 2.9936662292955335e-01 3.5798264395511953e-01 -1.4547558881918665e-01
3.6108095792468657e+00 2.6740447336356077e-01 2.9838577984013986e-01 3.5513324872151247e-01 -1.4735413917274320e-01
3.6175086693753387e+00 2.6977393757681223e-01 2.9739233253267688e-01 3.5226194161260099e-01 -1.4923854632959366e-01
3.6242077595038116e+00 2.7212409412636929e-01 2.9638624190894897e-01 3.4936903675835407e-01 -1.5112876888405510e-01
3.6309068496322841e+00 2.7445479938510092e-01 2.9536746915806711e-01 3.4645485039863277e-01 -1.5302476246237304e-01
3.6376059397607570e+00 2.7676591185132809e-01 2.9433597577635273e-01 3.4351970083688710e-01 -1.5492647971969836e-01
3.6443050298892299e+00 2.7905729216248309e-01 2.9329172358724576e-01 3.4056390839339895e-01 -1.5683387033782348e-01
3.6510041200177028e+00 2.8132880310846337e-01 2.9223467476122839e-01 3.3758779535807210e-01 -1.5874688102367832e-01
3.6577032101461757e+00 2.8358030964467179e-01 2.9116479183576016e-01 3.3459168594277489e-01 -1.6066545550858313e-01
3.6644023002746486e+00 2.8581167890473935e-01 2.9008203773521685e-01 3.3157590623323857e-01 -1.6258953454825706e-01
3.6711013904031211e+00 2.8802278021292493e-01 2.8898637579082731e-01 3.2854078414051585e-01 -1.6451905592358071e-01
3.6778004805315940e+00 2.9021348509618761e-01 2.8787776976060192e-01 3.2548664935200156e-01 -1.6645395444211203e-01
3.6844995706600669e+00 2.9238366729592474e-01 2.8675618384924634e-01 3.2241383328202239e-01 -1.6839416194035203e-01
3.6911986607885399e+00 2.9453320277937317e-01 2.8562158272805421e-01 3.1932266902199569e-01 -1.7033960728676112e-01
3.6978977509170128e+00 2.9666196975066594e-01 2.8447393155477230e-01 3.1621349129016396e-01 -1.7229021638552311e-01
3.7045968410454857e+00 2.9876984866154133e-01 2.8331319599343213e-01 3.1308663638090761e-01 -1.7424591218105548e-01
3.7112959311739586e+00 3.0085672222169751e-01 2.8213934223414167e-01 3.0994244211363930e-01 -1.7620661466326476e-01
3.7179950213024311e+00 3.0292247540878903e-01 2.8095233701283062e-01 3.0678124778128535e-01 -1.7817224087354516e-01
3.7246941114309040e+00 3.0496699547816664e-01 2.7975214763100581e-01 3.0360339409851567e-01 -1.8014270491144599e-01
3.7313932015593769e+00 3.0699017197253353e-01 2.7853874197561346e-01 3.0040922315003932e-01 -1.8211791794185608e-01
3.7380922916878498e+00 3.0899189673057281e-01 2.7731208853845091e-01 2.9719907833747261e-01 -1.8409778820338682e-01
3.7447913818163228e+00 3.1097206389572668e-01 2.7607215643582084e-01 2.9397330432659452e-01 -1.8608222101713592e-01
3.7514904719447957e+00 3.1293056992447682e-01 2.7481891542803816e-01 2.9073224699409422e-01 -1.8807111879623184e-01
3.7581895620732682e+00 3.1486731359425968e-01 2.7355233593886685e-01 2.8747625337396515e-01 -1.9006438105608772e-01
3.7648886522017411e+00 3.1678219601103247e-01 2.7227238907489132e-01 2.8420567160358284e-01 -1.9206190442534829e-01
3.7715877423302140e+00 3.1867512061648445e-01 2.7097904664481787e-01 2.8092085086947766e-01 -1.9406358265752177e-01
3.7782868324586869e+00 3.2054599319489063e-01 2.6967228117869896e-01 2.7762214135280661e-01 -1.9606930664329511e-01
3.7849859225871598e+00 3.2239472187960194e-01 2.6835206594707450e-01 2.7430989417453616e-01 -1.9807896442352507e-01
3.7916850127156327e+00 3.2422121715916807e-01 2.6701837498002462e-01 2.7098446134034265e-01 -2.0009244120290107e-01
3.7983841028441057e+00 3.2602539188308777e-01 2.6567118308612708e-01 2.6764619568524006e-01 -2.0210961936427435e-01
3.8050831929725781e+00 3.2780716126718312e-01 2.6431046587131390e-01 2.6429545081794220e-01 -2.0413037848364868e-01
3.8117822831010510e+00 3.2956644289859227e-01 2.6293619975762006e-01 2.6093258106496797e-01 -2.0615459534582786e-01
3.8184813732295240e+00 3.3130315674037564e-01 2.6154836200182002e-01 2.5755794141450072e-01 -2.0818214396071322e-01
3.8251804633579969e+00 3.3301722513573329e-01 2.6014693071394407e-01 2.5417188746000513e-01 -2.1021289558024875e-01
3.8318795534864698e+00 3.3470857281182614e-01 2.5873188487566967e-01 2.5077477534361525e-01 -2.1224671871600664e-01
3.8385786436149427e+00 3.3637712688319837e-01 2.5730320435858084e-01 2.4736696169929834e-01 -2.1428347915740883e-01
3.8452777337434152e+00 3.3802281685498198e-01 2.5586086994240281e-01 2.4394880359599255e-01 -2.1632303999049055e-01
3.8519768238718881e+00 3.3964557462595896e-01 2.5440486333325008e-01 2.4052065848084433e-01 -2.1836526161713779e-01
3.8586759140003610e+00 3.4124533449042249e-01 2.5293516718125220e-01 2.3708288412140985e-01 -2.2041000177533898e-01
3.8653750041288339e+00 3.4282203314032600e-01 2.5145176509844824e-01 2.3363583854837275e-01 -2.2245711555972003e-01
3.8720740942573069e+00 3.4437560966683073e-01 2.4995464167641113e-01 2.3017987999795547e-01 -2.2450645544274764e-01
3.8787731843857798e+00 3.4590600556146894e-01 2.4844378250372820e-01 2.2671536685419896e-01 -2.2655787129651489e-01
3.8854722745142527e+00 3.4741316471693190e-01 2.4691917418334225e-01 2.2324265759113765e-01 -2.2861121041509491e-01
3.8921713646427252e+00 3.4889703342748035e-01 2.4538080434974616e-01 2.1976211071488191e-01 -2.3066631753745526e-01
3.8988704547711981e+00 3.5035756038897431e-01 2.4382866168602643e-01 2.1627408470561926e-01 -2.3272303487092602e-01
3.9055695448996710e+00 3.5179469669851682e-01 2.4226273594075093e-01 2.1277893795955066e-01 -2.3478120211521220e-01
3.9122686350281439e+00 3.5320839585371083e-01 2.4068301794469374e-01 2.0927702873076923e-01 -2.3684065648694549e-01
3.9189677251566168e+00 3.5459861375152413e-01 2.3908949962739273e-01 2.0576871507309827e-01 -2.3890123274476627e-01
3.9256668152850898e+00 3.5596530868675913e-01 2.3748217403353450e-01 2.0225435478189885e-01 -2.4096276321492807e-01
3.9323659054135622e+00 3.5730844135012463e-01 2.3586103533916064e-01 1.9873430533586045e-01 -2.4302507781741822e-01
3.9390649955420352e+00 3.5862797482590597e-01 2.3422607886768995e-01 1.9520892383878591e-01 -2.4508800409258652e-01
3.9457640856705081e+00 3.5992387458922914e-01 2.3257730110575220e-01 1.9167856696138644e-01 -2.4715136722827324e-01
3.9524631757989810e+00 3.6119610850291717e-01 2.3091469971882625e-01 1.8814359088309487e-01 -2.4921499008743148e-01
3.9591622659274539e+00 3.6244464681393435e-01 2.2923827356667834e-01 1.8460435123391272e-01 -2.5127869323623392e-01
3.9658613560559268e+00 3.6366946214948009e-01 2.2754802271863489e-01 1.8106120303633755e-01 -2.5334229497264149e-01
3.9725604461843997e+00 3.6487052951330406e-01 2.2584394846903333e-01 1.7751450064771526e-01 -2.5540561135526624e-01
3.9792595363128722e+00 3.6604782628052579e-01 2.2412605335180083e-01 1.7396459770208281e-01 -2.5746845623296394e-01
3.9859586264413451e+00 3.6720133219268331e-01 2.2239434115521128e-01 1.7041184705238260e-01 -2.5953064127474978e-01
3.9926577165698180e+00 3.6833102935235756e-01 2.2064881693641825e-01 1.6685660071284736e-01 -2.6159197600012696e-01
3.9993568066982910e+00 3.6943690221732878e-01 2.1888948703573152e-01 1.6329920980147367e-01 -2.6365226780986351e-01
4.0060558968267639e+00 3.7051893759436277e-01 2.1711635909069607e-01 1.5974002448265032e-01 -2.6571132201718306e-01
4.0127549869552368e+00 3.7157712463262688e-01 2.1532944204996854e-01 1.5617939390995450e-01 -2.6776894187936384e-01
4.0194540770837097e+00 3.7261145481673275e-01 2.1352874618698683e-01 1.5261766616913153e-01 -2.6982492862973495e-01
4.0261531672121826e+00 3.7362192195940519e-01 2.1171428311342805e-01 1.4905518822127292e-01 -2.7187908151006268e-01
4.0328522573406556e+00 3.7460852219377355e-01 2.0988606579245023e-01 1.4549230584620784e-01 -2.7393119780331737e-01
4.0395513474691276e+00 3.7557125396528607e-01 2.0804410855171407e-01 1.4192936358612357e-01 -2.7598107286681234e-01
4.0462504375976005e+00 3.7651011802324363e-01 2.0618842709617782e-01 1.3836670468942713e-01 -2.7802850016570768e-01
4.0529495277260734e+00 3.7742511741195106e-01 2.0431903852066502e-01 1.3480467105486998e-01 -2.8007327130686599e-01
4.0596486178545463e+00 3.7831625746148584e-01 2.0243596132219566e-01 1.3124360317594191e-01 -2.8211517607305697e-01
4.0663477079830193e+00 3.7918354577808056e-01 2.0053921541207947e-01 1.2768384008555539e-01 -2.8415400245749800e-01
4.0730467981114922e+00 3.8002699223411834e-01 1.9862882212776592e-01 1.2412571930103344e-01 -2.8618953669872382e-01
4.0797458882399651e+00 3.8084660895773886e-01 1.9670480424444567e-01 1.2056957676941607e-01 -2.8822156331577647e-01
4.0864449783684380e+00 3.8164241032205348e-01 1.9476718598640030e-01 1.1701574681310042e-01 -2.9024986514370599e-01
4.0931440684969109e+00 3.8241441293400058e-01 1.9281599303811475e-01 1.1346456207583225e-01 -2.9227422336937409e-01
4.0998431586253838e+00 3.8316263562364544e-01 1.9085125255564425e-01 1.0991635346915475e-01 -2.9429441756753599e-01
4.1065422487538568e+00 3.8388709943189031e-01 1.8887299317697984e-01 1.0637145011912819e-01 -2.9631022573720434e-01
4.1132413388823297e+00 3.8458782759824806e-01 1.8688124503242759e-01 1.0283017931341326e-01 -2.9832142433833281e-01
4.1199404290108026e+00 3.8526484554850232e-01 1.8487603975488875e-01 9.9292866448850228e-02 -3.0032778832873425e-01
4.1266395191392746e+00 3.8591818088182367e-01 1.8285741048977197e-01 9.5759834979452452e-02 -3.0232909120125451e-01
4.1333386092677475e+00 3.8654786335755642e-01 1.8082539190466532e-01 9.2231406364834914e-02 -3.0432510502120247e-01
4.1400376993962205e+00 3.8715392488167610e-01 1.7878002019876912e-01 8.8707900019099395e-02 -3.0631560046402179e-01
4.1467367895246934e+00 3.8773639949291844e-01 1.7672133311207983e-01 8.5189633260182224e-02 -3.0830034685320279e-01
4.1534358796531663e+00 3.8829532334857941e-01 1.7464936993432639e-01 8.1676921259686369e-02 -3.1027911219842075e-01
4.1601349697816392e+00 3.8883073470998614e-01 1.7256417151365350e-01 7.8170076993210075e-02 -3.1225166323389453e-01
4.1668340599101121e+00 3.8934267392763944e-01 1.7046578026504830e-01 7.4669411191187557e-02 -3.1421776545695579e-01
4.1735331500385850e+00 3.8983118342602774e-01 1.6835424017850778e-01 7.1175232290256796e-02 -3.1617718316682097e-01
4.1802322401670580e+00 3.9029630768811219e-01 1.6622959682694255e-01 6.7687846385168893e-02 -3.1812967950355753e-01
4.1869313302955309e+00 3.9073809323948344e-01 1.6409189737381394e-01 6.4207557181254829e-02 -3.2007501648723496e-01
4.1936304204240038e+00 3.9115658863219027e-01 1.6194119058050077e-01 6.0734665947463733e-02 -3.2201295505725336e-01
4.2003295105524767e+00 3.9155184442823920e-01 1.5977752681339258e-01 5.7269471469988148e-02 -3.2394325511183969e-01
4.2070286006809496e+00 3.9192391318276681e-01 1.5760095805070520e-01 5.3812270006491102e-02 -3.2586567554770413e-01
4.2137276908094217e+00 3.9227284942688312e-01 1.5541153788901613e-01 5.0363355240950383e-02 -3.2777997429984723e-01
4.2204267809378946e+00 3.9259870965018739e-01 1.5320932154951400e-01 4.6923018239132294e-02 -3.2968590838151102e-01
4.2271258710663675e+00 3.9290155228295853e-01 1.5099436588396509e-01 4.3491547404715697e-02 -3.3158323392426259e-01
4.2338249611948404e+00 3.9318143767888791e-01 1.4876672938092814e-01 4.0069228435783158e-02 -3.3347170621843447e-01
4.2405240513233133e+00 3.9343842809674323e-01 1.4652647217121165e-01 3.6656344282218416e-02 -3.3535107975347661e-01
4.2472231414517863e+00 3.9367258768118019e-01 1.4427365603270609e-01 3.3253175103956124e-02 -3.3722110825830037e-01
4.2539222315802592e+00 3.9388398244422734e-01 1.4200834439553858e-01 2.9859998229615319e-02 -3.3908154474197977e-01
4.2606213217087321e+00 3.9407268024616232e-01 1.3973060234674586e-01 2.6477088115938262e-02 -3.4093214153446838e-01
4.2673204118372050e+00 3.9423875077612880e-01 1.3744049663468105e-01 2.3104716307928489e-02 -3.4277265032742277e-01
4.2740195019656779e+00 3.9438226553249811e-01 1.3513809567315194e-01 1.9743151399699999e-02 -3.4460282221512623e-01
4.2807185920941508e+00 3.9450329780297677e-01 1.3282346954528862e-01 1.6392658996049456e-02 -3.4642240773550387e-01
4.2874176822226238e+00 3.9460192264446242e-01 1.3049669000713846e-01 1.3053501674763317e-02 -3.4823115691122331e-01
4.2941167723510967e+00 3.9467821686265203e-01 1.2815783049098634e-01 9.7259389496718099e-03 -3.5002881929087271e-01
4.3008158624795687e+00 3.9473225899140263e-01 1.2580696610839820e-01 6.4102272344619959e-03 -3.5181514399020858e-01
4.3075149526080416e+00 3.9476412927184906e-01 1.2344417365298382e-01 3.1066198072594170e-03 -3.5358987973346795e-01
4.3142140427365145e+00 3.9477390963128012e-01 1.2106953160288184e-01 -1.8463322400349286e-04 -3.5535277489473366e-01
4.3209131328649875e+00 3.9476168366177550e-01 1.1868312012295804e-01 -3.4632849554289066e-03 -3.5710357753935018e-01
4.3276122229934604e+00 3.9472753659860660e-01 1.1628502106672001e-01 -6.7290917201864794e-03 -3.5884203546537935e-01
4.3343113131219333e+00 3.9467155529840353e-01 1.1387531797794387e-01 -9.9818131207286137e-03 -3.6056789624508967e-01
4.3410104032504062e+00 3.9459382821708994e-01 1.1145409609201128e-01 -1.3221212060175416e-02 -3.6228090726647211e-01
4.3477094933788791e+00 3.9449444538783818e-01 1.0902144233711134e-01 -1.6447054773052184e-02 -3.6398081577491975e-01
4.3544085835073520e+00 3.9437349839876717e-01 1.0657744533512899e-01 -1.9659110855164467e-02 -3.6566736891489665e-01
4.3611076736358250e+00 3.9423108037005111e-01 1.0412219540200851e-01 -2.2857153292331206e-02 -3.6734031377141046e-01
4.3678067637642979e+00 3.9406728593123486e-01 1.0165578454808763e-01 -2.6040958488574670e-02 -3.6899939741172916e-01
4.3745058538927708e+00 3.9388221119822536e-01 9.9178306478065179e-02 -2.9210306293351293e-02 -3.7064436692702363e-01
4.3812049440212437e+00 3.9367595375011272e-01 9.6689856590695678e-02 -3.2364980027931152e-02 -3.7227496947402494e-01
4.3879040341497157e+00 3.9344861260582475e-01 9.4190531978209840e-02 -3.5504766510918592e-02 -3.7389095231668928e-01
4.3946031242781887e+00 3.9320028820061848e-01 9.1680431425457967e-02 -3.8629456082908992e-02 -3.7549206286786679e-01
4.4013022144066616e+00 3.9293108236241348e-01 8.9159655408779473e-02 -4.1738842630268058e-02 -3.7707804873096340e-01
4.4080013045351345e+00 3.9264109828796911e-01 8.6628306094591004e-02 -4.4832723608034704e-02 -3.7864865774159551e-01
4.4147003946636074e+00 3.9233044051891103e-01 8.4086487337696469e-02 -4.7910900061933707e-02 -3.8020363800922757e-01
4.4213994847920803e+00 3.9199921491760970e-01 8.1534304679315980e-02 -5.0973176649493475e-02 -3.8174273795878727e-01
4.4280985749205533e+00 3.9164752864291513e-01 7.8971865344832415e-02 -5.4019361660260848e-02 -3.8326570637225310e-01
4.4347976650490262e+00 3.9127549012575169e-01 7.6399278241254559e-02 -5.7049267035105856e-02 -3.8477229243020722e-01
4.4414967551774991e+00 3.9088320904457635e-01 7.3816653954395378e-02 -6.0062708384608914e-02 -3.8626224575334861e-01
4.4481958453059720e+00 3.9047079630070458e-01 7.1224104745763947e-02 -6.3059505006522909e-02 -3.8773531644395892e-01
4.4548949354344449e+00 3.9003836399350722e-01 6.8621744549170166e-02 -6.6039479902303147e-02 -3.8919125512731706e-01
4.4615940255629178e+00 3.8958602539564541e-01 6.6009688967146707e-02 -6.9002459792889492e-02 -3.9062981299320204e-01
4.4682931156913908e+00 3.8911389492827148e-01 6.3388055267138657e-02 -7.1948275133664710e-02 -3.9205074183740651e-01
4.4749922058198628e+00 3.8862208813569027e-01 6.0756962377127362e-02 -7.4876760127968317e-02 -3.9345379410280823e-01
4.4816912959483357e+00 3.8811072166031307e-01 5.8116530881224975e-02 -7.7787752740132110e-02 -3.9483872292073202e-01
4.4883903860768086e+00 3.8757991321741037e-01 5.5466883014918533e-02 -8.0681094707452120e-02 -3.9620528215214057e-01
4.4950894762052815e+00 3.8702978156979218e-01 5.2808142660038165e-02 -8.3556631551244612e-02 -3.9755322642877355e-01
4.5017885663337545e+00 3.8646044650242278e-01 5.0140435339455461e-02 -8.6414212586980843e-02 -3.9888231119422951e-01
4.5084876564622274e+00 3.8587202879697552e-01 4.7463888211509264e-02 -8.9253690933500981e-02 -4.0019229274498602e-01
4.5151867465907003e+00 3.8526465020633016e-01 4.4778630064158609e-02 -9.2074923521304669e-02 -4.0148292827135346e-01
4.5218858367191732e+00 3.8463843342901949e-01 4.2084791308862154e-02 -9.4877771099916491e-02 -4.0275397589835699e-01
4.5285849268476461e+00 3.8399350208362831e-01 3.9382503974183455e-02 -9.7662098244324064e-02 -4.0400519472654139e-01
4.5352840169761190e+00 3.8332998068315000e-01 3.6671901699121462e-02 -1.0042777336048697e-01 -4.0523634487269428e-01
4.5419831071045920e+00 3.8264799460930515e-01 3.3953119726165569e-02 -1.0317466868991464e-01 -4.0644718751048192e-01
4.5486821972330649e+00 3.8194767008682667e-01 3.1226294894074566e-02 -1.0590266031331069e-01 -4.0763748491099294e-01
4.5553812873615378e+00 3.8122913415771587e-01 2.8491565630378891e-02 -1.0861162815328244e-01 -4.0880700048318491e-01
4.5620803774900098e+00 3.8049251465547479e-01 2.5749071943605900e-02 -1.1130145597611277e-01 -4.0995549881422816e-01
4.5687794676184827e+00 3.7973794017931867e-01 2.2998955415225793e-02 -1.1397203139259576e-01 -4.1108274570974401e-01
4.5754785577469557e+00 3.7896554006855587e-01 2.0241359191450300e-02 -1.1662324585822374e-01 -4.1218850823416675e-01
4.5821776478754286e+00 3.7817544437683365e-01 1.7476427974663412e-02 -1.1925499467226244e-01 -4.1327255475082247e-01
4.5888767380039015e+00 3.7736778384628333e-01 1.4704308014510647e-02 -1.2186717697572669e-01 -4.1433465496178018e-01
4.5955758281323744e+00 3.7654268988184547e-01 1.1925147098833999e-02 -1.2445969574871406e-01 -4.1537457994780114e-01
4.6022749182608473e+00 3.7570029452555409e-01 9.1390945442956072e-03 -1.2703245780673653e-01 -4.1639210220809669e-01
4.6089740083893203e+00 3.7484073043085364e-01 6.3463011867392408e-03 -1.2958537379616103e-01 -4.1738699569998483e-01
4.6156730985177932e+00 3.7396413083695346e-01 3.5469193712894219e-03 -1.3211835818876233e-01 -4.1835903587844231e-01
4.6223721886462661e+00 3.7307062954322456e-01 7.4110294218813350e-04 -1.3463132927539126e-01 -4.1930799973554550e-01
4.6290712787747390e+00 3.7216036088364302e-01 -2.0709927676309942e-03 -1.3712420915876183e-01 -4.2023366583979693e-01
4.6357703689032119e+00 3.7123345970128513e-01 -4.8892109472311700e-03 -1.3959692374536020e-01 -4.2113581437533121e-01
4.6424694590316848e+00 3.7029006132287856e-01 -7.7133933186235987e-03 -1.4204940273647906e-01 -4.2201422718099607e-01
4.6491685491601569e+00 3.6933030153341512e-01 -1.0543380147981195e-02 -1.4448157961838007e-01 -4.2286868778930342e-01
4.6558676392886298e+00 3.6835431655082757e-01 -1.3379010257116977e-02 -1.4689339165158966e-01 -4.2369898146524615e-01
4.6625667294171027e+00 3.6736224300073916e-01 -1.6220121035221913e-02 -1.4928477985932681e-01 -4.2450489524497398e-01
4.6692658195455756e+00 3.6635421789128592e-01 -1.9066548450869525e-02 -1.5165568901507204e-01 -4.2528621797432598e-01
4.6759649096740485e+00 3.6533037858801987e-01 -2.1918127064281916e-02 -1.5400606762927657e-01 -4.2604274034721284e-01
4.6826639998025215e+00 3.6429086278889683e-01 -2.4774690039859274e-02 -1.5633586793521714e-01 -4.2677425494384552e-01
4.6893630899309944e+00 3.6323580849948373e-01 -2.7636069158867738e-02 -1.5864504587428360e-01 -4.2748055626904985e-01
4.6960621800594673e+00 3.6216535400817962e-01 -3.0502094832452489e-02 -1.6093356108027221e-01 -4.2816144079025914e-01
4.7027612701879402e+00 3.6107963786144071e-01 -3.3372596114984290e-02 -1.6320137686263719e-01 -4.2881670697518931e-01
4.7094603603164131e+00 3.5997879883925715e-01 -3.6247400717551490e-02 -1.6544846018922962e-01 -4.2944615532960284e-01
4.7161594504448860e+00 3.5886297593069894e-01 -3.9126335021744563e-02 -1.6767478166813385e-01 -4.3004958843481950e-01
4.7228585405733590e+00 3.5773230830959035e-01 -4.2009224093688638e-02 -1.6988031552872285e-01 -4.3062681098507799e-01
4.7295576307018319e+00 3.5658693531031621e-01 -4.4895891698323323e-02 -1.7206503960194081e-01 -4.3117762982474378e-01
4.7362567208303039e+00 3.5542699640376468e-01 -4.7786160313929231e-02 -1.7422893529981970e-01 -4.3170185398535710e-01
4.7429558109587768e+00 3.5425263117341038e-01 -5.0679851146902863e-02 -1.7637198759423961e-01 -4.3219929472251578e-01
4.7496549010872497e+00 3.5306397929154371e-01 -5.3576784146773693e-02 -1.7849418499493588e-01 -4.3266976555258713e-01
4.7563539912157227e+00 3.5186118049564780e-01 -5.6476778021470712e-02 -1.8059551952676689e-01 -4.3311308228924311e-01
4.7630530813441956e+00 3.5064437456492992e-01 -5.9379650252832192e-02 -1.8267598670624519e-01 -4.3352906307981409e-01
4.7697521714726685e+00 3.4941370129700999e-01 -6.2285217112360423e-02 -1.8473558551734201e-01 -4.3391752844145409e-01
4.7764512616011414e+00 3.4816930048477157e-01 -6.5193293677220765e-02 -1.8677431838657202e-01 -4.3427830129711370e-01
4.7831503517296143e+00 3.4691131189337854e-01 -6.8103693846484362e-02 -1.8879219115736631e-01 -4.3461120701131328e-01
4.7898494418580873e+00 3.4563987523746253e-01 -7.1016230357614174e-02 -1.9078921306374108e-01 -4.3491607342571242e-01
4.7965485319865602e+00 3.4435513015848473e-01 -7.3930714803193909e-02 -1.9276539670326973e-01 -4.3519273089446914e-01
4.8032476221150331e+00 3.4305721620231933e-01 -7.6846957647856429e-02 -1.9472075800949387e-01 -4.3544101231950771e-01
4.8099467122435060e+00 3.4174627279707898e-01 -7.9764768245391388e-02 -1.9665531622384985e-01 -4.3566075318572950e-01
4.8166458023719789e+00 3.4042243923094373e-01 -8.2683954856269365e-02 -1.9856909386639920e-01 -4.3585179159549675e-01
4.8233448925004510e+00 3.3908585463033131e-01 -8.5604324665254222e-02 -2.0046211670634534e-01 -4.3601396830332234e-01
4.8300439826289239e+00 3.3773665793822888e-01 -8.8525683799289379e-02 -2.0233441373180780e-01 -4.3614712675020745e-01
4.8367430727573968e+00 3.3637498789273157e-01 -9.1447837345610072e-02 -2.0418601711897955e-01 -4.3625111309775944e-01
4.8434421628858697e+00 3.3500098300578901e-01 -9.4370589370085467e-02 -2.0601696220069141e-01 -4.3632577626209246e-01
4.8501412530143426e+00 3.3361478154216712e-01 -9.7293742935783634e-02 -2.0782728743438972e-01 -4.3637096794750257e-01
4.8568403431428155e+00 3.3221652149862640e-01 -1.0021710012176069e-01 -2.0961703436953996e-01 -4.3638654267991084e-01
4.8635394332712885e+00 3.3080634058332087e-01 -1.0314046204207242e-01 -2.1138624761446603e-01 -4.3637235784006673e-01
4.8702385233997614e+00 3.2938437619542060e-01 -1.0606362886500736e-01 -2.1313497480263605e-01 -4.3632827369650579e-01
4.8769376135282343e+00 3.2795076540496110e-01 -1.0898639983254017e-01 -2.1486326655840529e-01 -4.3625415343825330e-01
4.8836367036567072e+00 3.2650564493292344e-01 -1.1190857328000400e-01 -2.1657117646222651e-01 -4.3614986320726740e-01
4.8903357937851801e+00 3.2504915113154720e-01 -1.1482994665598090e-01 -2.1825876101533848e-01 -4.3601527213061492e-01
4.8970348839136530e+00 3.2358141996488127e-01 -1.1775031654240907e-01 -2.1992607960394306e-01 -4.3585025235237185e-01
4.9037339740421260e+00 3.2210258698957389e-01 -1.2066947867490568e-01 -2.2157319446288168e-01 -4.3565467906524258e-01
4.9104330641705980e+00 3.2061278733590720e-01 -1.2358722796330389e-01 -2.2320017063882100e-01 -4.3542843054188973e-01
4.9171321542990709e+00 3.1911215568907714e-01 -1.2650335851240516e-01 -2.2480707595296032e-01 -4.3517138816596806e-01
4.9238312444275438e+00 3.1760082627075836e-01 -1.2941766364289078e-01 -2.2639398096343019e-01 -4.3488343646304567e-01
4.9305303345560167e+00 3.1607893282092975e-01 -1.3232993591242470e-01 -2.2796095892730431e-01 -4.3456446313126590e-01
4.9372294246844897e+00 3.1454660857986105e-01 -1.3523996713709158e-01 -2.2950808576174972e-01 -4.3421435907122946e-01
4.9439285148129626e+00 3.1300398627044440e-01 -1.3814754841291674e-01 -2.3103544000515100e-01 -4.3383301841602523e-01
4.9506276049414355e+00 3.1145119808076471e-01 -1.4105247013762229e-01 -2.3254310277770493e-01 -4.3342033856078171e-01
4.9573266950699084e+00 3.0988837564693672e-01 -1.4395452203257994e-01 -2.3403115774163047e-01 -4.3297622019191001e-01
4.9640257851983813e+00 3.0831565003621042e-01 -1.4685349316495763e-01 -2.3549969106100746e-01 -4.3250056731602987e-01
4.9707248753268543e+00 3.0673315173034732e-01 -1.4974917197005830e-01 -2.3694879136125629e-01 -4.3199328728857200e-01
4.9774239654553272e+00 3.0514101060926946e-01 -1.5264134627384807e-01 -2.3837854968826946e-01 -4.3145429084204545e-01
4.9841230555838001e+00 3.0353935593498282e-01 -1.5552980331567248e-01 -2.3978905946720735e-01 -4.3088349211396348e-01
4.9908221457122730e+00 3.0192831633577810e-01 -1.5841432977115796e-01 -2.4118041646096905e-01 -4.3028080867441648e-01
4.9975212358407450e+00 3.0030801979070987e-01 -1.6129471177529653e-01 -2.4255271872835016e-01 -4.2964616155328533e-01
5.0042203259692180e+00 2.9867859361435600e-01 -1.6417073494571388e-01 -2.4390606658190034e-01 -4.2897947526708374e-01
5.0109194160976909e+00 2.9704016444186171e-01 -1.6704218440611274e-01 -2.4524056254548898e-01 -4.2828067784542351e-01
5.0176185062261638e+00 2.9539285821426647e-01 -1.6990884480989743e-01 -2.4655631131159456e-01 -4.2754970085709076e-01
5.0243175963546367e+00 2.9373680016411891e-01 -1.7277050036397135e-01 -2.4785341969832672e-01 -4.2678647943572612e-01
5.0310166864831096e+00 2.9207211480138040e-01 -1.7562693485270814e-01 -2.4913199660619337e-01 -4.2599095230509942e-01
5.0377157766115825e+00 2.9039892589961963e-01 -1.7847793166209358e-01 -2.5039215297462453e-01 -4.2516306180396968e-01
5.0444148667400555e+00 2.8871735648250074e-01 -1.8132327380403288e-01 -2.5163400173827982e-01 -4.2430275391054639e-01
5.0511139568685284e+00 2.8702752881058380e-01 -1.8416274394075802e-01 -2.5285765778342040e-01 -4.2340997826696686e-01
5.0578130469970013e+00 2.8532956436838397e-01 -1.8699612440948463e-01 -2.5406323790365015e-01 -4.2248468820264590e-01
5.0645121371254742e+00 2.8362358385173564e-01 -1.8982319724720464e-01 -2.5525086075564213e-01 -4.2152684075749491e-01
5.0712112272539471e+00 2.8190970715546276e-01 -1.9264374421560840e-01 -2.5642064681474769e-01 -4.2053639670476667e-01
5.0779103173824200e+00 2.8018805336134528e-01 -1.9545754682616881e-01 -2.5757271833039552e-01 -4.1951332057336871e-01
5.0846094075108921e+00 2.7845874072638527e-01 -1.9826438636537436e-01 -2.5870719928135105e-01 -4.1845758066973565e-01
5.0913084976393650e+00 2.7672188667137226e-01 -2.0106404392010904e-01 -2.5982421533084676e-01 -4.1736914909924777e-01
5.0980075877678379e+00 2.7497760776975128e-01 -2.0385630040317088e-01 -2.6092389378159370e-01 -4.1624800178718863e-01
5.1047066778963108e+00 2.7322601973679034e-01 -2.0664093657893262e-01 -2.6200636353068607e-01 -4.1509411849922728e-01
5.1114057680247837e+00 2.7146723741905116e-01 -2.0941773308913605e-01 -2.6307175502440905e-01 -4.1390748286141804e-01
5.1181048581532567e+00 2.6970137478416206e-01 -2.1218647047881867e-01 -2.6412020021296045e-01 -4.1268808237970517e-01
5.1248039482817296e+00 2.6792854491089435e-01 -2.1494692922236897e-01 -2.6515183250509727e-01 -4.1143590845892286e-01
5.1315030384102025e+00 2.6614885997954246e-01 -2.1769888974970686e-01 -2.6616678672271804e-01 -4.1015095642127997e-01
5.1382021285386754e+00 2.6436243126260855e-01 -2.2044213247258626e-01 -2.6716519905539160e-01 -4.0883322552431878e-01
5.1449012186671483e+00 2.6256936911579232e-01 -2.2317643781101604e-01 -2.6814720701484274e-01 -4.0748271897833771e-01
5.1516003087956213e+00 2.6076978296928643e-01 -2.2590158621979628e-01 -2.6911294938940622e-01 -4.0609944396326664e-01
5.1582993989240942e+00 2.5896378131937842e-01 -2.2861735821516629e-01 -2.7006256619845953e-01 -4.0468341164498556e-01
5.1649984890525671e+00 2.5715147172035924e-01 -2.3132353440156128e-01 -2.7099619864684477e-01 -4.0323463719107505e-01
5.1716975791810391e+00 2.5533296077673978e-01 -2.3401989549847371e-01 -2.7191398907929359e-01 -4.0175313978599370e-01
5.1783966693095120e+00 2.5350835413575656e-01 -2.3670622236742081e-01 -2.7281608093507903e-01 -4.0023894264619864e-01
5.1850957594379850e+00 2.5167775648019303e-01 -2.3938229603898289e-01 -2.7370261870244411e-01 -3.9869207303409443e-01
5.1917948495664579e+00 2.4984127152150842e-01 -2.4204789773996738e-01 -2.7457374787304178e-01 -3.9711256227131514e-01
5.1984939396949308e+00 2.4799900199326322e-01 -2.4470280892064653e-01 -2.7542961489658524e-01 -3.9550044575181081e-01
5.2051930298234037e+00 2.4615104964485424e-01 -2.4734681128207364e-01 -2.7627036713548064e-01 -3.9385576295414232e-01
5.2118921199518766e+00 2.4429751523555349e-01 -2.4997968680348301e-01 -2.7709615281953753e-01 -3.9217855745318353e-01
5.2185912100803495e+00 2.4243849852884966e-01 -2.5260121776976840e-01 -2.7790712100076531e-01 -3.9046887693121857e-01
5.2252903002088225e+00 2.4057409828709181e-01 -2.5521118679903582e-01 -2.7870342150826388e-01 -3.8872677318842508e-01
5.2319893903372954e+00 2.3870441226643455e-01 -2.5780937687022493e-01 -2.7948520490321788e-01 -3.8695230215273185e-01
5.2386884804657683e+00 2.3682953721208366e-01 -2.6039557135079511e-01 -2.8025262243400229e-01 -3.8514552388904044e-01
5.2453875705942412e+00 2.3494956885384219e-01 -2.6296955402447059e-01 -2.8100582599140811e-01 -3.8330650260780030e-01
5.2520866607227141e+00 2.3306460190195524e-01 -2.6553110911904043e-01 -2.8174496806399713e-01 -3.8143530667292669e-01
5.2587857508511862e+00 2.3117473004325412e-01 -2.6808002133420794e-01 -2.8247020169359355e-01 -3.7953200860905112e-01
5.2654848409796591e+00 2.2928004593759685e-01 -2.7061607586948611e-01 -2.8318168043092184e-01 -3.7759668510809175e-01
5.2721839311081320e+00 2.2738064121460838e-01 -2.7313905845213060e-01 -2.8387955829139855e-01 -3.7562941703513725e-01
5.2788830212366049e+00 2.2547660647071480e-01 -2.7564875536511074e-01 -2.8456398971108715e-01 -3.7363028943362875e-01
5.2855821113650778e+00 2.2356803126647451e-01 -2.7814495347510937e-01 -2.8523512950282459e-01 -3.7159939152983235e-01
5.2922812014935507e+00 2.2165500412420430e-01 -2.8062744026054853e-01 -2.8589313281252754e-01 -3.6953681673659022e-01
5.2989802916220237e+00 2.1973761252589957e-01 -2.8309600383963618e-01 -2.8653815507568708e-01 -3.6744266265634062e-01
5.3056793817504966e+00 2.1781594291143583e-01 -2.8555043299847299e-01 -2.8717035197413487e-01 -3.6531703108368069e-01
5.3123784718789695e+00 2.1589008067703575e-01 -2.8799051721921642e-01 -2.8778987939310469e-01 -3.6316002800759795e-01
5.3190775620074424e+00 2.1396011017408159e-01 -2.9041604670805593e-01 -2.8839689337815771e-01 -3.6097176361159755e-01
5.3257766521359153e+00 2.1202611470817267e-01 -2.9282681242337422e-01 -2.8899155009263255e-01 -3.5875235227421653e-01
5.3324757422643883e+00 2.1008817653847867e-01 -2.9522260610383899e-01 -2.8957400577523529e-01 -3.5650191256847602e-01
5.3391748323928612e+00 2.0814637687737733e-01 -2.9760322029648995e-01 -2.9014441669786950e-01 -3.5422056726057816e-01
5.3458739225213332e+00 2.0620079589037368e-01 -2.9996844838481984e-01 -2.9070293912371759e-01 -3.5190844330786281e-01
5.3525730126498061e+00 2.0425151269629746e-01 -3.0231808461684406e-01 -2.9124972926558063e-01 -3.4956567185601473e-01
5.3592721027782790e+00 2.0229860536778094e-01 -3.0465192413314895e-01 -2.9178494324448073e-01 -3.4719238823551646e-01
5.3659711929067520e+00 2.0034215093201052e-01 -3.0696976299491774e-01 -2.9230873704853316e-01 -3.4478873195733262e-01
5.3726702830352249e+00 1.9838222537175354e-01 -3.0927139821192418e-01 -2.9282126649209295e-01 -3.4235484670782135e-01
5.3793693731636978e+00 1.9641890362665784e-01 -3.1155662777048876e-01 -2.9332268717518206e-01 -3.3989088034286213e-01
5.3860684632921707e+00 1.9445225959482182e-01 -3.1382525066139128e-01 -2.9381315444320294e-01 -3.3739698488119252e-01
5.3927675534206436e+00 1.9248236613463382e-01 -3.1607706690773330e-01 -2.9429282334694334e-01 -3.3487331649694402e-01
5.3994666435491165e+00 1.9050929506687875e-01 -3.1831187759274443e-01 -2.9476184860287985e-01 -3.3232003551136968e-01
5.4061657336775895e+00 1.8853311717711027e-01 -3.2052948488752619e-01 -2.9522038455378352e-01 -3.2973730638375354e-01
5.4128648238060624e+00 1.8655390221828702e-01 -3.2272969207872682e-01 -2.9566858512963534e-01 -3.2712529770149451e-01
5.4195639139345353e+00 1.8457171891367069e-01 -3.2491230359614154e-01 -2.9610660380885612e-01 -3.2448418216935476e-01
5.4262630040630082e+00 1.8258663495998456e-01 -3.2707712504023090e-01 -2.9653459357985673e-01 -3.2181413659786534e-01
5.4329620941914802e+00 1.8059871703082128e-01 -3.2922396320964253e-01 -2.9695270690297038e-01 -3.1911534189119217e-01
5.4396611843199532e+00 1.7860803078028373e-01 -3.3135262612875643e-01 -2.9736109567278268e-01 -3.1638798303462229e-01
5.4463602744484261e+00 1.7661464084692755e-01 -3.3346292307472375e-01 -2.9775991118053580e-01 -3.1363224907973219e-01
5.4530593645768990e+00 1.7461861085791805e-01 -3.3555466460476568e-01 -2.9814930407709950e-01 -3.1084833312991700e-01
5.4597584547053719e+00 1.7262000343344394e-01 -3.3762766258325244e-01 -2.9852942433622243e-01 -3.0803643232476474e-01
5.4664575448338448e+00 1.7061888019137614e-01 -3.3968173020867570e-01 -2.9890042121813681e-01 -3.0519674782358791e-01
5.4731566349623177e+00 1.6861530175216888e-01 -3.4171668204051586e-01 -2.9926244323352313e-01 -3.0232948478813382e-01
5.4798557250907907e+00 1.6660932774400103e-01 -3.4373233402599535e-01 -2.9961563810783925e-01 -2.9943485236447009e-01
5.4865548152192636e+00 1.6460101680815462e-01 -3.4572850352671242e-01 -2.9996015274601667e-01 -2.9651306366403984e-01
5.4932539053477365e+00 1.6259042660462872e-01 -3.4770500934514653e-01 -3.0029613319752602e-01 -2.9356433574388263e-01
5.4999529954762094e+00 1.6057761381798577e-01 -3.4966167175102891e-01 -3.0062372462181669e-01 -2.9058888958601647e-01
5.5066520856046823e+00 1.5856263416342822e-01 -3.5159831250757129e-01 -3.0094307125413189e-01 -2.8758695007597640e-01
5.5133511757331553e+00 1.5654554239310292e-01 -3.5351475489754458e-01 -3.0125431637170336e-01 -2.8455874598050518e-01
5.5200502658616273e+00 1.5452639230263110e-01 -3.5541082374920058e-01 -3.0155760226032818e-01 -2.8150450992439230e-01
5.5267493559901002e+00 1.5250523673785996e-01 -3.5728634546203109e-01 -3.0185307018133151e-01 -2.7842447836645345e-01
5.5334484461185731e+00 1.5048212760183732e-01 -3.5914114803235264e-01 -3.0214086033891702e-01 -2.7531889157465345e-01
5.5401475362470460e+00 1.4845711586200180e-01 -3.6097506107871563e-01 -3.0242111184790965e-01 -2.7218799360035850e-01
5.5468466263755190e+00 1.4643025155758976e-01 -3.6278791586712583e-01 -3.0269396270189269e-01 -2.6903203225172079e-01
5.5535457165039919e+00 1.4440158380725468e-01 -3.6457954533609060e-01 -3.0295954974174805e-01 -2.6585125906622836e-01
5.5602448066324648e+00 1.4237116081688297e-01 -3.6634978412181052e-01 -3.0321800862470477e-01 -2.6264592928321256e-01
5.5669438967609377e+00 1.4033902988762975e-01 -3.6809846858265755e-01 -3.0346947379361777e-01 -2.5941630181433117e-01
5.5736429868894106e+00 1.3830523742415893e-01 -3.6982543682366065e-01 -3.0371407844672088e-01 -2.5616263921358695e-01
5.5803420770178835e+00 1.3626982894307951e-01 -3.7153052872085057e-01 -3.0395195450781409e-01 -2.5288520764674216e-01
5.5870411671463565e+00 1.3423284908158198e-01 -3.7321358594533138e-01 -3.0418323259684232e-01 -2.4958427685975340e-01
5.5937402572748294e+00 1.3219434160627069e-01 -3.7487445198714719e-01 -3.0440804200089128e-01 -2.4626012014639445e-01
5.6004393474033023e+00 1.3015434942218876e-01 -3.7651297217893814e-01 -3.0462651064560148e-01 -2.4291301431506709e-01
5.6071384375317743e+00 1.2811291458203336e-01 -3.7812899371937631e-01 -3.0483876506700197e-01 -2.3954323965480209e-01
5.6138375276602472e+00 1.2607007829555697e-01 -3.7972236569637602e-01 -3.0504493038376401e-01 -2.3615107990044837e-01
5.6205366177887202e+00 1.2402588093915563e-01 -3.8129293911006717e-01 -3.0524513026987682e-01 -2.3273682219705863e-01
5.6272357079171931e+00 1.2198036206563602e-01 -3.8284056689552870e-01 -3.0543948692774614e-01 -2.2930075706346306e-01
5.6339347980456660e+00 1.1993356041416284e-01 -3.8436510394527046e-01 -3.0562812106171661e-01 -2.2584317835503959e-01
5.6406338881741389e+00 1.1788551392038181e-01 -3.8586640713145814e-01 -3.0581115185201935e-01 -2.2236438322567847e-01
5.6473329783026118e+00 1.1583625972671581e-01 -3.8734433532787238e-01 -3.0598869692914593e-01 -2.1886467208894328e-01
5.6540320684310847e+00 1.1378583419283150e-01 -3.8879874943159504e-01 -3.0616087234864942e-01 -2.1534434857842910e-01
5.6607311585595577e+00 1.1173427290627333e-01 -3.9022951238441494e-01 -3.0632779256637460e-01 -2.1180371950731935e-01
5.6674302486880306e+00 1.0968161069326249e-01 -3.9163648919394450e-01 -3.0648957041411717e-01 -2.0824309482714193e-01
5.6741293388165035e+00 1.0762788162965761e-01 -3.9301954695446301e-01 -3.0664631707571849e-01 -2.0466278758576234e-01
5.6808284289449764e+00 1.0557311905207283e-01 -3.9437855486788537e-01 -3.0679814206366696e-01 -2.0106311388532391e-01
5.6875275190734493e+00 1.0351735556914952e-01 -3.9571338426381680e-01 -3.0694515319601451e-01 -1.9744439283841039e-01
5.6942266092019214e+00 1.0146062307298546e-01 -3.9702390861954623e-01 -3.0708745657377007e-01 -1.9380694652376690e-01
5.7009256993303943e+00 9.9402952750710774e-02 -3.9831000357982393e-01 -3.0722515655874927e-01 -1.9015109994149049e-01
5.7076247894588672e+00 9.7344375096213451e-02 -3.9957154697625585e-01 -3.0735835575184667e-01 -1.8647718096737120e-01
5.7143238795873401e+00 9.5284919922006370e-02 -4.0080841884640389e-01 -3.0748715497174678e-01 -1.8278552030652237e-01
5.7210229697158130e+00 9.3224616371236829e-02 -4.0202050145258161e-01 -3.0761165323407413e-01 -1.7907645144631418e-01
5.7277220598442860e+00 9.1163492929834056e-02 -4.0320767930033968e-01 -3.0773194773098184e-01 -1.7535031060861517e-01
5.7344211499727589e+00 8.9101577438792059e-02 -4.0436983915663277e-01 -3.0784813381117948e-01 -1.7160743670134915e-01
5.7411202401012318e+00 8.7038897106584745e-02 -4.0550687006766145e-01 -3.0796030496039989e-01 -1.6784817126937462e-01
5.7478193302297047e+00 8.4975478521710349e-02 -4.0661866337638103e-01 -3.0806855278230533e-01 -1.6407285844469408e-01
5.7545184203581776e+00 8.2911347665362442e-02 -4.0770511273967014e-01 -3.0817296697983226e-01 -1.6028184489600034e-01
5.7612175104866505e+00 8.0846529924224128e-02 -4.0876611414515207e-01 -3.0827363533697610e-01 -1.5647547977756707e-01
5.7679166006151235e+00 7.8781050103382891e-02 -4.0980156592766126e-01 -3.0837064370101491e-01 -1.5265411467749040e-01
5.7746156907435955e+00 7.6714932439363115e-02 -4.1081136878534691e-01 -3.0846407596517250e-01 -1.4881810356528993e-01
5.7813147808720684e+00 7.4648200613271848e-02 -4.1179542579540862e-01 -3.0855401405172111e-01 -1.4496780273887278e-01
5.7880138710005413e+00 7.2580877764058846e-02 -4.1275364242945306e-01 -3.0864053789552376e-01 -1.4110357077087540e-01
5.7947129611290142e+00 7.0512986501884020e-02 -4.1368592656857978e-01 -3.0872372542802717e-01 -1.3722576845451098e-01
5.8014120512574872e+00 6.8444548921596376e-02 -4.1459218851850055e-01 -3.0880365256173531e-01 -1.3333475874934109e-01
5.8081111413859601e+00 6.6375586616302537e-02 -4.1547234102339065e-01 -3.0888039317502619e-01 -1.2943090672540328e-01
5.8148102315144330e+00 6.4306120691045909e-02 -4.1632629927998460e-01 -3.0895401909747444e-01 -1.2551457950747735e-01
5.8215093216429059e+00 6.2236171776579668e-02 -4.1715398095115247e-01 -3.0902460009560562e-01 -1.2158614621869858e-01
5.8282084117713788e+00 6.0165760043233589e-02 -4.1795530617907578e-01 -3.0909220385908742e-01 -1.1764597792361656e-01
5.8349075018998517e+00 5.8094905214871942e-02 -4.1873019759805352e-01 -3.0915689598736268e-01 -1.1369444757075169e-01
5.8416065920283247e+00 5.6023626582939717e-02 -4.1947858034693108e-01 -3.0921873997672306e-01 -1.0973192993466155e-01
5.8483056821567976e+00 5.3951943020593973e-02 -4.2020038208114685e-01 -3.0927779720782322e-01 -1.0575880155752984e-01
5.8550047722852705e+00 5.1879872996917563e-02 -4.2089553298438942e-01 -3.0933412693363549e-01 -1.0177544069029067e-01
5.8617038624137425e+00 4.9807434591212174e-02 -4.2156396577985900e-01 -3.0938778626784436e-01 -9.7782227233301100e-02
5.8684029525422154e+00 4.7734645507366343e-02 -4.2220561574112825e-01 -3.0943883017368090e-01 -9.3779542676571320e-02
5.8751020426706884e+00 4.5661523088299391e-02 -4.2282042070259346e-01 -3.0948731145319691e-01 -8.9767770039573286e-02
5.8818011327991613e+00 4.3588084330472787e-02 -4.2340832106951254e-01 -3.0953328073697772e-01 -8.5747293810629371e-02
5.8885002229276342e+00 4.1514345898470181e-02 -4.2396925982762196e-01 -3.0957678647429454e-01 -8.1718499885901963e-02
5.8951993130561071e+00 3.9440324139641277e-02 -4.2450318255232705e-01 -3.0961787492369514e-01 -7.7681775507993128e-02
5.9018984031845800e+00 3.7366035098806948e-02 -4.2501003741745841e-01 -3.0965659014403341e-01 -7.3637509204167714e-02
5.9085974933130530e+00 3.5291494533022598e-02 -4.2548977520358999e-01 -3.0969297398593637e-01 -6.9586090724212429e-02
5.9152965834415259e+00 3.3216717926405327e-02 -4.2594234930633013e-01 -3.0972706608373329e-01 -6.5527910978252321e-02
5.9219956735699988e+00 3.1141720505007055e-02 -4.2636771574393173e-01 -3.0975890384780452e-01 -6.1463361974091600e-02
5.9286947636984717e+00 2.9066517251730692e-02 -4.2676583316411076e-01 -3.0978852245734523e-01 -5.7392836753931101e-02
5.9353938538269446e+00 2.6991122921303491e-02 -4.2713666285092050e-01 -3.0981595485359964e-01 -5.3316729331188396e-02
5.9420929439554175e+00 2.4915552055290162e-02 -4.2748016873101746e-01 -3.0984123173352429e-01 -4.9235434626934332e-02
5.9487920340838896e+00 2.2839818997147609e-02 -4.2779631737951501e-01 -3.0986438154388846e-01 -4.5149348406088960e-02
5.9554911242123625e+00 2.0763937907316558e-02 -4.2808507802542017e-01 -3.0988543047581257e-01 -4.1058867213389826e-02
5.9621902143408354e+00 1.8687922778351216e-02 -4.2834642255664901e-01 -3.0990440245974388e-01 -3.6964388309157124e-02
5.9688893044693083e+00 1.6611787450078474e-02 -4.2858032552461611e-01 -3.0992131916086985e-01 -3.2866309604861192e-02
5.9755883945977812e+00 1.4535545624787781e-02 -4.2878676414839378e-01 -3.0993619997496846e-01 -2.8765029598516893e-02
5.9822874847262542e+00 1.2459210882447020e-02 -4.2896571831843588e-01 -3.0994906202469574e-01 -2.4660947309917809e-02
5.9889865748547271e+00 1.0382796695941641e-02 -4.2911717059986204e-01 -3.0995992015630996e-01 -2.0554462215727369e-02
5.9956856649832000e+00 8.3063164463341409e-03 -4.2924110623529776e-01 -3.0996878693683322e-01 -1.6445974184443005e-02
6.0023847551116729e+00 6.2297834381407485e-03 -4.2933751314726587e-01 -3.0997567265164888e-01 -1.2335883411249797e-02
6.0090838452401458e+00 4.1532109146224759e-03 -4.2940638194012393e-01 -3.0998058530253586e-01 -8.2245903527800243e-03
6.0157829353686187e+00 2.0766120730873402e-03 -4.2944770590154457e-01 -3.0998353060613942e-01 -4.1124956617947656e-03
6.0224820254970917e+00 8.0200970864474641e-11 -4.2946148100353293e-01 -3.0998451199287780e-01 -1.2180396968819451e-10

